Posterior Cram\'er-Rao Bounds on Localization and Mapping Errors in Distributed MIMO SLAM

Radio-frequency simultaneous localization and mapping (RF-SLAM) methods jointly infer the position of mobile transmitters and receivers in wireless networks, together with a geometric map of the propagation environment. An inferred map of specular surfaces can be used to exploit non-line-of-sight components of the multipath channel to increase robustness, bypass obstructions, and improve overall communication and positioning performance. While performance bounds for user location are well established, the literature lacks performance bounds for map information. This paper derives the mapping error bound (MEB), i.e., the posterior Cram\'er-Rao lower bound on the position and orientation of specular surfaces, for RF-SLAM. In particular, we consider a very general scenario with single- and double-bounce reflections, as well as distributed anchors. We demonstrate numerically that a state-of-the-art RF-SLAM algorithm asymptotically converges to this MEB. The bounds assess not only the localization (position and orientation) but also the mapping performance of RF-SLAM algorithms in terms of global features.

==> figures/datFiles/MPEBMapping_MVA1_snr0001.dat <==
2	29.64
3	24.22
4	21
5	18.81
6	17.19
7	15.94
8	14.94
9	14.12
10	13.42
11	12.83
12	12.31
13	11.86
14	11.46
15	11.11
16	10.79
17	10.5
18	10.24
19	10.01
20	9.789
21	9.59
22	9.406
23	9.236
24	9.077
25	8.93
26	8.791
27	8.662
28	8.54
29	8.425
30	8.316
31	8.214
32	8.116
33	8.024
34	7.936
35	7.852
36	7.772
37	7.694
38	7.62
39	7.548
40	7.479
41	7.412
42	7.348
43	7.286
44	7.226
45	7.168
46	7.111
47	7.057
48	7.004
49	6.953
50	6.903
51	6.855
52	6.808
53	6.756
54	6.707
55	6.66
56	6.615
57	6.573
58	6.532
59	6.492
60	6.452
61	6.414
62	6.376
63	6.339
64	6.303
65	6.267
66	6.232
67	6.198
68	6.164
69	6.13
70	6.098
71	6.065
72	6.033
73	6.002
74	5.971
75	5.94
76	5.91
77	5.88
78	5.849
79	5.819
80	5.789
81	5.76
82	5.731
83	5.703
84	5.675
85	5.647
86	5.619
87	5.592
88	5.564
89	5.537
90	5.51
91	5.483
92	5.457
93	5.43
94	5.404
95	5.378
96	5.353
97	5.328
98	5.304
99	5.28
100	5.257
101	5.235
102	5.213
103	5.191
104	5.17
105	5.149
106	2.92
107	2.378
108	2.143
109	2.025
110	1.961
111	1.924
112	1.9
113	1.885
114	1.873
115	1.863
116	1.854
117	1.845
118	1.836
119	1.827
120	1.819
121	1.429
122	1.34
123	1.313
124	1.3
125	1.293
126	1.145
127	1.097
128	1.084
129	1.076
130	1.069
131	1.062
132	1.055
133	1.048
134	1.042
135	1.037
136	1.032
137	1.027
138	1.022
139	1.018
140	1.014
141	0.9607
142	0.9569
143	0.9526
144	0.9493
145	0.9468
146	0.9448
147	0.9431
148	0.9417
149	0.9405
150	0.7647
151	0.762
152	0.761
153	0.7602
154	0.7597
155	0.7592
156	0.7587
157	0.7582
158	0.7385
159	0.7379
160	0.7377
161	0.7373
162	0.7368
163	0.7364
164	0.736
165	0.7355
166	0.7351
167	0.7347
168	0.7343
169	0.7308
170	0.7301
171	0.7295
172	0.7266
173	0.7257
174	0.7251
175	0.7246
176	0.7241
177	0.7235
178	0.7229
179	0.7224
180	0.7219
181	0.7213
182	0.721
183	0.7208
184	0.7203
185	0.7198
186	0.719
187	0.7184
188	0.7175
189	0.7167
190	0.7162
191	0.7157
192	0.7152
193	0.7148
194	0.7143
195	0.7139
196	0.7135
197	0.7131
198	0.7127
199	0.7123
200	0.7119
201	0.7115
202	0.7111
203	0.7108
204	0.7104
205	0.7102
206	0.7101
207	0.7099
208	0.6993
209	0.6989
210	0.6986
211	0.6983
212	0.6981
213	0.6977
214	0.6972
215	0.6968
216	0.6964
217	0.6961
218	0.6957
219	0.6954
220	0.6951
221	0.6944
222	0.694
223	0.6937
224	0.6934
225	0.6931
226	0.6928
227	0.6926
228	0.6925
229	0.6927
230	0.6931
231	0.6939
232	0.6949
233	0.6961
234	0.6976
235	0.6994
236	0.7014
237	0.7036
238	0.706
239	0.7085
240	0.7111
241	0.7136
242	0.7163
243	0.7189
244	0.7216
245	0.7243
246	0.7271
247	0.7299
248	0.7327
249	0.7355
250	0.7384
251	0.7413
252	0.7443
253	0.7472
254	0.7502
255	0.7693
256	0.7744
257	0.7779
258	0.7459
259	0.747
260	0.7501
261	0.7531
262	0.7562
263	0.7593
264	0.7625
265	0.7655
266	0.7689
267	0.7723
268	0.7757
269	0.779
270	0.7823
271	0.7856
272	0.789
273	0.7924
274	0.7958
275	0.7992
276	0.8026
277	0.8063
278	0.8104
279	0.814
280	0.8177
281	0.8213
282	0.8249
283	0.8286
284	0.8322
285	0.8359
286	0.8395
287	0.8461
288	0.8504
289	0.8543
290	0.9202
291	0.9491
292	0.9613
293	0.9674
294	0.9712
295	0.9832
296	0.9872
297	0.9896
298	0.9916
299	0.9943
300	0.9964
301	0.9981
302	0.9998
303	1.002
304	1.003
305	1.005
306	1.007
307	1.01


==> figures/datFiles/MPEBMapping_MVA2_snr0001.dat <==
2	1.921
3	1.684
4	1.58
5	1.531
6	1.505
7	1.49
8	1.483
9	1.482
10	1.481
11	1.48
12	1.478
13	1.475
14	1.471
15	1.466
16	1.461
17	1.456
18	1.451
19	1.445
20	1.44
21	1.435
22	1.43
23	1.425
24	1.42
25	1.415
26	1.41
27	1.405
28	1.4
29	1.395
30	1.404
31	1.407
32	1.406
33	1.403
34	1.399
35	1.395
36	1.39
37	1.385
38	1.38
39	1.374
40	1.37
41	1.367
42	1.364
43	1.361
44	1.358
45	1.355
46	1.352
47	1.349
48	1.346
49	1.343
50	1.34
51	1.337
52	1.334
53	1.329
54	1.326
55	1.323
56	1.32
57	1.32
58	1.318
59	1.316
60	1.314
61	1.311
62	1.309
63	1.58
64	1.775
65	1.919
66	2.025
67	2.104
68	2.163
69	2.208
70	2.242
71	2.269
72	2.291
73	2.309
74	2.324
75	2.337
76	2.349
77	2.36
78	1.934
79	1.772
80	1.7
81	1.667
82	1.652
83	1.645
84	1.643
85	1.643
86	1.644
87	1.646
88	1.648
89	1.65
90	1.653
91	1.655
92	1.658
93	1.66
94	1.662
95	1.665
96	1.667
97	1.668
98	1.67
99	1.671
100	1.673
101	1.674
102	1.674
103	1.675
104	1.671
105	1.67
106	1.669
107	1.668
108	1.667
109	1.666
110	1.665
111	1.664
112	1.662
113	1.66
114	1.658
115	1.657
116	1.655
117	1.653
118	1.65
119	1.648
120	1.645
121	1.642
122	1.639
123	1.623
124	1.618
125	1.616
126	1.614
127	1.613
128	1.611
129	1.609
130	1.607
131	1.604
132	1.602
133	1.6
134	1.597
135	1.595
136	1.593
137	1.591
138	1.589
139	1.588
140	1.587
141	1.578
142	1.575
143	1.574
144	1.574
145	1.574
146	1.574
147	1.575
148	1.576
149	1.578
150	1.578
151	1.579
152	1.58
153	1.582
154	1.584
155	1.586
156	1.589
157	1.591
158	1.513
159	1.484
160	1.477
161	1.476
162	1.476
163	1.478
164	1.479
165	1.481
166	1.483
167	1.485
168	1.487
169	1.462
170	1.459
171	1.459
172	1.224
173	1.173
174	1.159
175	1.173
176	1.177
177	1.178
178	1.18
179	1.181
180	1.182
181	1.184
182	1.2
183	1.301
184	1.34
185	1.357
186	1.358
187	1.362
188	1.504
189	1.589
190	1.636
191	1.663
192	1.678
193	1.688
194	1.695
195	1.7
196	1.704
197	1.707
198	1.711
199	1.714
200	1.718
201	1.721
202	1.724
203	1.727
204	1.731
205	1.946
206	2.119
207	2.258
208	2.368
209	2.457
210	2.539
211	2.605
212	2.66
213	2.353
214	2.201
215	2.117
216	2.07
217	2.044
218	2.032
219	2.027
220	2.027
221	1.667
222	1.542
223	1.494
224	1.476
225	1.471
226	1.471
227	1.474
228	1.478
229	1.482
230	1.486
231	1.49
232	1.494
233	1.498
234	1.501
235	1.505
236	1.508
237	1.51
238	1.513
239	1.515
240	1.517
241	1.519
242	1.521
243	1.523
244	1.526
245	1.528
246	1.53
247	1.533
248	1.535
249	1.537
250	1.54
251	1.542
252	1.545
253	1.547
254	1.55
255	1.553
256	1.555
257	1.558
258	1.561
259	1.563
260	1.566
261	1.569
262	1.572
263	1.575
264	1.578
265	1.494
266	1.474
267	1.472
268	1.476
269	1.481
270	1.485
271	1.489
272	1.493
273	1.497
274	1.501
275	1.504
276	1.508
277	1.518
278	1.55
279	1.569
280	1.581
281	1.589
282	1.595
283	1.601
284	1.606
285	1.611
286	1.616
287	1.622
288	1.627
289	1.633
290	1.65
291	1.666
292	1.678
293	1.687
294	1.695
295	1.706
296	1.717
297	1.726
298	1.735
299	1.75
300	1.767
301	1.782
302	1.796
303	1.807
304	1.817
305	1.825
306	1.833
307	1.994


==> figures/datFiles/MPEBMapping_MVA3_snr0001.dat <==
2	2.408
3	2.196
4	2.083
5	2.018
6	1.981
7	1.959
8	1.952
9	1.953
10	1.954
11	1.955
12	1.955
13	1.955
14	1.954
15	1.953
16	1.951
17	1.949
18	1.947
19	1.944
20	1.941
21	1.938
22	1.935
23	1.932
24	1.929
25	1.925
26	1.921
27	1.918
28	1.914
29	1.91
30	1.92
31	1.931
32	1.941
33	1.949
34	1.955
35	1.959
36	1.961
37	1.961
38	1.959
39	1.964
40	1.966
41	1.966
42	1.966
43	1.965
44	1.963
45	1.961
46	1.959
47	1.957
48	1.954
49	1.951
50	1.948
51	1.945
52	1.942
53	1.937
54	1.933
55	1.93
56	1.926
57	1.926
58	1.925
59	1.924
60	1.923
61	1.921
62	1.918
63	1.921
64	1.923
65	1.923
66	1.924
67	1.924
68	1.923
69	1.922
70	1.921
71	1.919
72	1.917
73	1.914
74	1.912
75	1.909
76	1.906
77	1.903
78	1.886
79	1.866
80	1.853
81	1.843
82	1.836
83	1.83
84	1.825
85	1.82
86	1.817
87	1.814
88	1.811
89	1.808
90	1.806
91	1.803
92	1.801
93	1.799
94	1.797
95	1.795
96	1.794
97	1.792
98	1.791
99	1.79
100	1.789
101	1.787
102	1.787
103	1.786
104	1.779
105	1.775
106	1.769
107	1.766
108	1.764
109	1.763
110	1.763
111	1.762
112	1.762
113	1.762
114	1.763
115	1.771
116	1.779
117	1.784
118	1.788
119	1.791
120	1.794
121	1.795
122	1.797
123	1.805
124	1.818
125	1.861
126	1.891
127	1.908
128	1.922
129	1.931
130	1.937
131	1.941
132	1.944
133	1.946
134	1.948
135	1.95
136	1.951
137	1.957
138	1.963
139	1.969
140	1.975
141	1.981
142	1.986
143	1.992
144	1.997
145	2.003
146	2.009
147	2.014
148	2.019
149	2.024
150	2.028
151	2.032
152	2.035
153	2.039
154	2.041
155	2.044
156	2.047
157	2.049
158	2.051
159	2.053
160	2.058
161	2.063
162	2.067
163	2.07
164	2.073
165	2.076
166	2.078
167	2.081
168	2.083
169	2.082
170	2.082
171	2.082
172	2.08
173	2.08
174	2.081
175	2.083
176	2.085
177	2.086
178	2.087
179	2.087
180	2.089
181	2.09
182	2.092
183	2.105
184	2.118
185	2.128
186	2.135
187	2.141
188	2.153
189	2.161
190	2.167
191	2.171
192	2.174
193	2.177
194	2.178
195	2.18
196	2.181
197	2.182
198	2.183
199	2.184
200	2.185
201	2.186
202	2.187
203	2.187
204	2.188
205	2.192
206	2.196
207	2.202
208	2.207
209	2.212
210	2.394
211	2.555
212	2.697
213	2.824
214	2.937
215	3.039
216	3.13
217	3.212
218	3.286
219	3.353
220	3.413
221	3.466
222	3.514
223	3.558
224	3.599
225	3.636
226	3.671
227	3.703
228	3.733
229	3.76
230	3.784
231	3.806
232	3.825
233	3.841
234	3.855
235	3.865
236	3.873
237	3.878
238	3.879
239	3.878
240	3.875
241	3.87
242	3.863
243	3.855
244	3.845
245	3.834
246	3.823
247	3.81
248	3.797
249	3.784
250	3.77
251	3.756
252	3.741
253	3.727
254	3.712
255	3.724
256	3.732
257	3.738
258	3.742
259	3.744
260	3.744
261	3.743
262	3.741
263	3.737
264	3.733
265	3.602
266	3.577
267	3.544
268	3.515
269	3.492
270	3.473
271	3.457
272	3.444
273	3.432
274	3.423
275	3.414
276	3.407
277	3.402
278	3.401
279	3.398
280	3.396
281	3.393
282	3.391
283	3.389
284	3.387
285	3.385
286	3.384
287	3.382
288	3.381
289	3.379
290	3.378
291	3.377
292	3.375
293	3.374
294	3.373
295	3.41
296	3.428
297	3.438
298	3.446
299	3.588
300	3.723
301	3.851
302	3.976
303	4.096
304	4.213
305	4.326
306	4.437
307	4.556


==> figures/datFiles/MPEBMapping_MVA4_snr0001.dat <==
2	3.687
3	3.069
4	2.733
5	2.53
6	2.4
7	2.315
8	2.257
9	2.217
10	2.19
11	2.17
12	2.156
13	2.145
14	2.137
15	2.13
16	2.125
17	2.12
18	2.116
19	2.113
20	2.109
21	2.106
22	2.102
23	2.098
24	2.095
25	2.091
26	2.087
27	2.082
28	2.078
29	2.073
30	2.068
31	2.064
32	2.059
33	2.054
34	2.049
35	2.043
36	2.038
37	2.032
38	2.027
39	2.021
40	2.015
41	2.009
42	2.003
43	1.997
44	1.992
45	1.986
46	1.98
47	1.975
48	1.969
49	1.963
50	1.958
51	1.952
52	1.947
53	1.794
54	1.713
55	1.668
56	1.641
57	1.712
58	1.752
59	1.773
60	1.781
61	1.783
62	1.78
63	1.776
64	1.77
65	1.763
66	1.755
67	1.747
68	1.738
69	1.73
70	1.722
71	1.714
72	1.706
73	1.698
74	1.69
75	1.683
76	1.675
77	1.668
78	1.639
79	1.626
80	1.618
81	1.611
82	1.605
83	1.599
84	1.594
85	1.588
86	1.583
87	1.578
88	1.573
89	1.568
90	1.564
91	1.56
92	1.555
93	1.551
94	1.547
95	1.544
96	1.541
97	1.538
98	1.535
99	1.532
100	1.528
101	1.525
102	1.522
103	1.519
104	1.447
105	1.416
106	1.398
107	1.389
108	1.384
109	1.381
110	1.378
111	1.376
112	1.374
113	1.372
114	1.371
115	1.374
116	1.374
117	1.373
118	1.372
119	1.371
120	1.37
121	1.367
122	1.365
123	1.364
124	1.362
125	1.361
126	1.346
127	1.337
128	1.334
129	1.332
130	1.331
131	1.331
132	1.331
133	1.331
134	1.331
135	1.331
136	1.331
137	1.326
138	1.325
139	1.325
140	1.325
141	1.315
142	1.314
143	1.313
144	1.314
145	1.314
146	1.313
147	1.313
148	1.313
149	1.312
150	1.301
151	1.297
152	1.294
153	1.293
154	1.291
155	1.289
156	1.288
157	1.286
158	1.277
159	1.272
160	1.326
161	1.349
162	1.358
163	1.362
164	1.364
165	1.364
166	1.364
167	1.363
168	1.363
169	1.272
170	1.238
171	1.223
172	1.211
173	1.203
174	1.196
175	1.19
176	1.184
177	1.139
178	1.122
179	1.113
180	1.107
181	1.102
182	1.106
183	1.105
184	1.102
185	1.098
186	1.093
187	1.089
188	1.076
189	1.072
190	1.068
191	1.063
192	1.059
193	1.055
194	1.051
195	1.046
196	1.042
197	1.038
198	1.034
199	1.03
200	1.026
201	1.022
202	1.018
203	1.014
204	1.01
205	1.008
206	1.004
207	1.001
208	0.9965
209	0.9925
210	0.9886
211	0.9848
212	0.9812
213	0.9536
214	0.9476
215	0.9434
216	0.9393
217	0.935
218	0.9308
219	0.9266
220	0.9224
221	0.9148
222	0.9095
223	0.9048
224	0.9003
225	0.896
226	0.8918
227	0.8876
228	0.8834
229	0.8792
230	0.8748
231	0.8704
232	0.8659
233	0.8616
234	0.8573
235	0.8532
236	0.8492
237	0.8455
238	0.8421
239	0.8386
240	0.8353
241	0.8319
242	0.8286
243	0.8254
244	0.8222
245	0.8191
246	0.8161
247	0.8131
248	0.8101
249	0.8072
250	0.8044
251	0.8016
252	0.7989
253	0.7962
254	0.7935
255	0.791
256	0.7885
257	0.786
258	0.7832
259	0.7807
260	0.7783
261	0.776
262	0.7737
263	0.7716
264	0.7694
265	0.7671
266	0.7688
267	0.7678
268	0.7659
269	0.764
270	0.762
271	0.7601
272	0.7583
273	0.7565
274	0.7547
275	0.753
276	0.7514
277	0.75
278	0.7691
279	0.7692
280	0.7676
281	0.7659
282	0.7642
283	0.7625
284	0.7609
285	0.7594
286	0.7579
287	0.7575
288	0.7563
289	0.7549
290	0.7691
291	0.7702
292	0.7688
293	0.7673
294	0.7657
295	0.7645
296	0.7632
297	0.7619
298	0.7606
299	0.7688
300	0.7683
301	0.7673
302	0.7662
303	0.7653
304	0.7644
305	0.7635
306	0.7628
307	0.7627


==> figures/datFiles/MPEBMapping_MVA5_snr0001.dat <==
2	2.221
3	1.949
4	1.828
5	1.769
6	1.738
7	1.721
8	1.928
9	2.062
10	2.152
11	2.212
12	2.25
13	2.272
14	2.284
15	2.288
16	2.286
17	2.281
18	2.273
19	2.264
20	2.253
21	2.243
22	2.233
23	2.223
24	2.213
25	2.204
26	2.194
27	2.185
28	2.176
29	2.168
30	2.295
31	2.393
32	2.468
33	2.527
34	2.572
35	2.607
36	2.634
37	2.655
38	2.671
39	2.683
40	2.693
41	2.701
42	2.707
43	2.711
44	2.715
45	2.718
46	2.72
47	2.722
48	2.723
49	2.725
50	2.725
51	2.726
52	2.727
53	2.725
54	2.725
55	2.725
56	2.725
57	2.726
58	2.727
59	2.728
60	2.728
61	2.729
62	2.729
63	2.734
64	2.736
65	2.737
66	2.739
67	2.74
68	2.741
69	2.741
70	2.742
71	2.743
72	2.743
73	2.743
74	2.744
75	2.744
76	2.744
77	2.743
78	2.74
79	2.332
80	2.191
81	2.113
82	2.065
83	2.035
84	2.015
85	2.001
86	1.991
87	1.983
88	1.977
89	1.971
90	1.965
91	1.96
92	1.955
93	1.95
94	1.945
95	1.94
96	1.936
97	1.931
98	1.926
99	1.921
100	1.915
101	1.909
102	1.903
103	1.897
104	1.887
105	1.878
106	1.87
107	1.862
108	1.855
109	1.848
110	1.842
111	1.836
112	1.831
113	1.825
114	1.821
115	2.074
116	2.221
117	2.322
118	2.396
119	2.451
120	2.491
121	2.52
122	2.541
123	2.538
124	2.562
125	2.754
126	2.93
127	3.09
128	3.236
129	3.371
130	3.495
131	3.609
132	3.715
133	3.813
134	3.904
135	3.988
136	4.066
137	4.138
138	4.204
139	4.265
140	4.321
141	4.17
142	4.182
143	4.211
144	4.241
145	4.267
146	4.29
147	4.308
148	4.321
149	4.33
150	4.31
151	4.305
152	4.299
153	4.29
154	4.278
155	4.261
156	4.24
157	4.215
158	4.185
159	4.152
160	4.117
161	4.08
162	4.041
163	4
164	3.958
165	3.914
166	3.87
167	3.826
168	3.781
169	3.736
170	3.691
171	3.647
172	3.601
173	3.557
174	3.514
175	3.647
176	3.777
177	3.903
178	4.025
179	4.142
180	4.256
181	4.366
182	4.473
183	4.576
184	4.677
185	4.775
186	3.429
187	2.952
188	1.992
189	1.769
190	1.688
191	1.657
192	1.648
193	1.649
194	1.655
195	1.663
196	1.671
197	1.681
198	1.691
199	1.701
200	1.711
201	1.721
202	1.732
203	1.742
204	1.753
205	1.764
206	1.775
207	1.786
208	1.689
209	1.653
210	1.64
211	1.638
212	1.64
213	1.645
214	1.651
215	1.657
216	1.664
217	1.671
218	1.678
219	1.686
220	1.693
221	1.699
222	1.706
223	1.714
224	1.721
225	1.728
226	1.735
227	1.743
228	1.75
229	1.757
230	1.764
231	1.772
232	1.779
233	1.786
234	1.794
235	1.801
236	1.808
237	1.814
238	1.821
239	1.827
240	1.833
241	1.839
242	1.845
243	1.852
244	1.858
245	1.864
246	1.87
247	1.876
248	1.883
249	1.889
250	1.895
251	1.901
252	1.907
253	1.914
254	1.92
255	1.926
256	1.932
257	1.938
258	1.803
259	1.744
260	1.718
261	1.706
262	1.703
263	1.703
264	1.706
265	1.709
266	1.714
267	1.718
268	1.723
269	1.728
270	1.733
271	1.738
272	1.743
273	1.748
274	1.753
275	1.757
276	1.762
277	1.816
278	1.848
279	1.871
280	1.887
281	1.9
282	1.91
283	1.92
284	1.929
285	1.937
286	1.945
287	2
288	2.032
289	2.054
290	2.13
291	2.181
292	2.22
293	2.248
294	2.27
295	2.287
296	2.3
297	2.31
298	2.318
299	2.326
300	2.332
301	2.338
302	2.343
303	2.347
304	2.351
305	2.355
306	2.358
307	2.363


==> figures/datFiles/gtAgentTrack.dat <==
2.02	6.82
1.99	6.82
1.96	6.82
1.93	6.82
1.9	6.82
1.87	6.82
1.84	6.82
1.81	6.82
1.78	6.82
1.75	6.82
1.72	6.82
1.69	6.82
1.66	6.82
1.63	6.82
1.6	6.82
1.57	6.82
1.54	6.82
1.51	6.82
1.48	6.82
1.45	6.82
1.42	6.82
1.39	6.82
1.36	6.82
1.33	6.82
1.3	6.82
1.27	6.82
1.24	6.82
1.22	6.81
1.22	6.78
1.22	6.75
1.22	6.72
1.22	6.69
1.22	6.66
1.22	6.63
1.22	6.6
1.22	6.57
1.22	6.54
1.22	6.51
1.22	6.48
1.22	6.45
1.22	6.42
1.22	6.39
1.22	6.36
1.22	6.33
1.22	6.3
1.22	6.27
1.22	6.24
1.22	6.21
1.22	6.18
1.22	6.15
1.22	6.12
1.22	6.09
1.22	6.06
1.22	6.03
1.22	6
1.22	5.97
1.22	5.94
1.22	5.91
1.22	5.88
1.22	5.85
1.22	5.82
1.22	5.79
1.22	5.76
1.22	5.73
1.22	5.7
1.22	5.67
1.22	5.64
1.22	5.61
1.22	5.58
1.22	5.55
1.22	5.52
1.22	5.49
1.22	5.46
1.22	5.43
1.22	5.4
1.22	5.37
1.22	5.34
1.22	5.31
1.22	5.28
1.22	5.25
1.22	5.22
1.22	5.19
1.22	5.16
1.22	5.13
1.22	5.1
1.22	5.07
1.22	5.04
1.22	5.01
1.22	4.98
1.22	4.95
1.22	4.92
1.22	4.89
1.22	4.86
1.22	4.83
1.22	4.8
1.22	4.77
1.22	4.74
1.22	4.71
1.22	4.68
1.22	4.65
1.22	4.62
1.22	4.59
1.22	4.56
1.22	4.53
1.2	4.52
1.17	4.52
1.14	4.52
1.11	4.52
1.08	4.52
1.05	4.52
1.02	4.52
0.99	4.52
0.96	4.52
0.93	4.52
0.9	4.52
0.87	4.52
0.84	4.52
0.81	4.52
0.78	4.52
0.75	4.52
0.72	4.52
0.69	4.52
0.66	4.52
0.63	4.52
0.6	4.52
0.57	4.52
0.54	4.52
0.51	4.52
0.48	4.52
0.45	4.52
0.42	4.52
0.39	4.52
0.36	4.52
0.33	4.52
0.3	4.52
0.27	4.52
0.24	4.52
0.21	4.52
0.18	4.52
0.15	4.52
0.12	4.52
0.09	4.52
0.06	4.52
0.03	4.52
0.02	4.5
0.02	4.47
0.02	4.44
0.02	4.41
0.02	4.38
0.02	4.35
0.02	4.32
0.02	4.29
0.02	4.26
0.02	4.23
0.02	4.2
0.02	4.17
0.02	4.14
0.02	4.11
0.02	4.08
0.02	4.05
0.02	4.02
0.02	3.99
0.02	3.96
0.02	3.93
0.02	3.9
0.02	3.87
0.02	3.84
0.02	3.81
0.02	3.78
0.02	3.75
0.02	3.72
0.02	3.69
0.02	3.66
0.02	3.63
0.02	3.6
0.02	3.57
0.02	3.54
0.02	3.51
0.02	3.48
0.02	3.45
0.02	3.42
0.02	3.39
0.02	3.36
0.02	3.33
0.02	3.3
0.02	3.27
0.02	3.24
0.01	3.22
-0.02	3.22
-0.05	3.22
-0.08	3.22
-0.11	3.22
-0.14	3.22
-0.17	3.22
-0.2	3.22
-0.23	3.22
-0.26	3.22
-0.29	3.22
-0.32	3.22
-0.35	3.22
-0.38	3.22
-0.41	3.22
-0.44	3.22
-0.47	3.22
-0.48	3.2
-0.48	3.17
-0.48	3.14
-0.48	3.11
-0.48	3.08
-0.48	3.05
-0.48	3.02
-0.48	2.99
-0.48	2.96
-0.48	2.93
-0.48	2.9
-0.48	2.87
-0.48	2.84
-0.48	2.81
-0.48	2.78
-0.48	2.75
-0.48	2.72
-0.48	2.69
-0.48	2.66
-0.48	2.63
-0.48	2.6
-0.48	2.57
-0.48	2.54
-0.48	2.51
-0.48	2.48
-0.48	2.45
-0.48	2.42
-0.48	2.39
-0.48	2.36
-0.48	2.33
-0.48	2.3
-0.48	2.27
-0.48	2.24
-0.48	2.21
-0.48	2.18
-0.4623	2.166
-0.4365	2.15
-0.4108	2.135
-0.3851	2.119
-0.3594	2.104
-0.3336	2.089
-0.3079	2.073
-0.2822	2.058
-0.2565	2.042
-0.2307	2.027
-0.205	2.011
-0.1793	1.996
-0.1536	1.98
-0.1278	1.965
-0.1021	1.95
-0.0764	1.934
-0.05067	1.919
-0.02495	1.903
0.0007759	1.888
0.0265	1.872
0.05223	1.857
0.07795	1.842
0.1037	1.826
0.1294	1.811
0.1551	1.795
0.1808	1.78
0.2066	1.764
0.2323	1.749
0.258	1.734
0.2837	1.718
0.3095	1.703
0.3352	1.687
0.3609	1.672
0.3866	1.656
0.4124	1.641
0.4381	1.625
0.4638	1.61
0.4895	1.595
0.5153	1.579
0.541	1.564
0.5667	1.548
0.5924	1.533
0.6182	1.517
0.6439	1.502
0.6696	1.487
0.6953	1.471
0.7211	1.456
0.7468	1.44
0.7725	1.425
0.7982	1.409
0.824	1.394
0.8497	1.379
0.8754	1.363
0.9011	1.348
0.9269	1.332
0.9526	1.317
0.9783	1.301
1.004	1.286
1.03	1.27
1.055	1.255
1.081	1.24
1.107	1.224
1.133	1.209
1.158	1.193
1.184	1.178
1.21	1.162
1.236	1.147
1.261	1.132
1.287	1.116
1.313	1.101
1.338	1.085
1.364	1.07
1.39	1.054
1.416	1.039
1.441	1.024
1.467	1.008
1.493	0.9926
1.519	0.9772
1.544	0.9618
1.57	0.9463
1.596	0.9309
1.621	0.9155
1.647	0.9
1.673	0.8846
1.699	0.8692
1.724	0.8537
1.75	0.8383
1.776	0.8229
1.802	0.8074
1.827	0.792
1.853	0.7766
1.879	0.7611
1.904	0.7457
1.93	0.7303
1.956	0.7148


==> figures/datFiles/meanMOSPA_MVA_snr0001_doubleBounce1.dat <==
2	3.174
3	1.938
4	1.784
5	1.953
6	1.715
7	1.601
8	1.698
9	1.516
10	1.342
11	1.265
12	1.12
13	0.9121
14	0.9101
15	1.089
16	0.8756
17	0.699
18	0.7016
19	0.6922
20	0.518
21	0.3152
22	0.2612
23	0.1026
24	0.3496
25	0.3414
26	0.1413
27	0.4203
28	0.2326
29	0.2382
30	0.2417
31	0.2465
32	0.0802
33	0.07583
34	0.07086
35	0.08295
36	0.07034
37	0.08291
38	0.09003
39	0.08142
40	0.08046
41	0.07417
42	0.06676
43	0.2367
44	0.06948
45	0.07264
46	0.08219
47	0.07911
48	0.06469
49	0.07652
50	0.08401
51	0.07837
52	0.07975
53	0.0897
54	0.07931
55	0.07571
56	0.07409
57	0.0767
58	0.07909
59	0.08468
60	0.09244
61	0.08023
62	0.07801
63	0.082
64	0.0726
65	0.07899
66	0.07595
67	0.243
68	0.0906
69	0.08728
70	0.08676
71	0.08233
72	0.0799
73	0.08346
74	0.08879
75	0.08623
76	0.082
77	0.08701
78	0.08382
79	0.06665
80	0.07529
81	0.06089
82	0.06518
83	0.0661
84	0.07168
85	0.08082
86	0.07718
87	0.08276
88	0.07939
89	0.08644
90	0.07712
91	0.07672
92	0.07173
93	0.07536
94	0.07455
95	0.08281
96	0.0711
97	0.06666
98	0.06929
99	0.05928
100	0.05976
101	0.05181
102	0.06497
103	0.07295
104	0.07521
105	0.07675
106	0.07391
107	0.2469
108	0.07437
109	0.2459
110	0.2311
111	0.2214
112	0.05893
113	0.06353
114	0.3919
115	0.2329
116	0.05688
117	0.05174
118	0.3305
119	0.2121
120	0.2162
121	0.3789
122	0.3811
123	0.2194
124	0.04681
125	0.0499
126	0.03695
127	0.6524
128	0.03719
129	0.3724
130	0.2087
131	0.3744
132	0.4948
133	0.03894
134	0.04412
135	0.04259
136	0.1999
137	0.03318
138	0.2007
139	0.202
140	0.1997
141	0.04249
142	0.2142
143	0.2181
144	0.05032
145	0.3777
146	0.04482
147	0.04278
148	0.04748
149	0.03933
150	0.2064
151	0.03553
152	0.323
153	0.3767
154	0.04208
155	0.03833
156	0.2051
157	0.03476
158	0.379
159	0.213
160	0.2054
161	0.04041
162	0.04466
163	0.05007
164	0.2073
165	0.2037
166	0.2046
167	0.3801
168	0.04946
169	0.2151
170	0.2047
171	0.03803
172	0.03853
173	0.2042
174	0.3705
175	0.2102
176	0.0494
177	0.04657
178	0.03488
179	0.0412
180	0.04612
181	0.0393
182	0.04009
183	0.04101
184	0.04607
185	0.04282
186	0.04925
187	0.04418
188	0.05045
189	0.05975
190	0.05111
191	0.04534
192	0.03818
193	0.04897
194	0.02854
195	0.0324
196	0.0358
197	0.04327
198	0.05369
199	0.0547
200	0.04545
201	0.0362
202	0.03719
203	0.04114
204	0.03774
205	0.03103
206	0.03381
207	0.03486
208	0.03783
209	0.04838
210	0.04438
211	0.04319
212	0.04265
213	0.02863
214	0.04367
215	0.03889
216	0.04754
217	0.04763
218	0.04811
219	0.04324
220	0.04533
221	0.04219
222	0.04625
223	0.05063
224	0.04535
225	0.0524
226	0.05241
227	0.04931
228	0.04643
229	0.03545
230	0.03984
231	0.03594
232	0.04183
233	0.04684
234	0.03998
235	0.03929
236	0.04139
237	0.04272
238	0.04268
239	0.2096
240	0.03749
241	0.03892
242	0.04341
243	0.04166
244	0.03751
245	0.03865
246	0.04044
247	0.0411
248	0.03739
249	0.03685
250	0.03897
251	0.2023
252	0.02829
253	0.02834
254	0.044
255	0.04548
256	0.04428
257	0.03354
258	0.0307
259	0.03771
260	0.03204
261	0.03474
262	0.04099
263	0.03643
264	0.04214
265	0.03795
266	0.04057
267	0.03875
268	0.03313
269	0.04254
270	0.04292
271	0.03512
272	0.2002
273	0.03737
274	0.02612
275	0.032
276	0.04376
277	0.04031
278	0.04157
279	0.03674
280	0.2064
281	0.03876
282	0.03612
283	0.04137
284	0.04073
285	0.3684
286	0.04099
287	0.4958
288	0.04236
289	0.04488
290	0.2119
291	0.2107
292	0.374
293	0.2092
294	0.2078
295	0.04244
296	0.3293
297	0.2137
298	0.2123
299	0.05626
300	0.3834
301	0.2124
302	0.05342
303	0.05687
304	0.04047
305	0.6967
306	0.0322
307	0.2016
308	0.04233
309	0.2113
310	0.2142
311	0.03565
312	0.2066
313	0.2021
314	0.3651
315	0.0352
316	0.03676
317	0.1989
318	0.03234
319	0.03688
320	0.3687
321	0.02709
322	0.5281
323	0.04454
324	0.3656
325	0.03615
326	0.03208
327	0.3678
328	0.03299
329	0.2016
330	0.205
331	0.0398
332	0.3677
333	0.1969
334	0.2047


==> figures/datFiles/meanMOSPA_VAAmpNewSLAM_snr0001_doubleBounce1_PA1.dat <==
2	-21.13
3	-20.96
4	-22.1
5	-22.2
6	-23.4
7	-22.2
8	-20.93
9	-21.68
10	-21.19
11	-21.47
12	-21.38
13	-21.19
14	-21.13
15	-21.16
16	-21.09
17	-21.19
18	-21.13
19	-21.22
20	-21.21
21	-21.28
22	-21.29
23	-21.35
24	-21.37
25	-21.35
26	-21.35
27	-21.6
28	-21.52
29	-21.53
30	-21.53
31	-21.21
32	-21.33
33	-20.74
34	-20.74
35	-20.74
36	-20.78
37	-20.78
38	-20.85
39	-20.86
40	-20.85
41	-20.81
42	-20.7
43	-20.82
44	-20.7
45	-20.7
46	-20.7
47	-20.69
48	-20.69
49	-20.68
50	-20.68
51	-20.67
52	-20.66
53	-20.65
54	-20.66
55	-20.65
56	-20.62
57	-20.6
58	-20.57
59	-20.56
60	-20.52
61	-20.51
62	-20.49
63	-20.45
64	-20.43
65	-20.41
66	-20.4
67	-20.39
68	-20.36
69	-20.34
70	-20.45
71	-20.44
72	-20.39
73	-20.48
74	-20.47
75	-20.45
76	-20.45
77	-20.44
78	-20.42
79	-21.16
80	-21.05
81	-21.04
82	-21.09
83	-21.09
84	-21.13
85	-21.19
86	-21.14
87	-21.14
88	-21.13
89	-21.13
90	-21.12
91	-21.12
92	-21.12
93	-21.12
94	-21.1
95	-21.09
96	-21.06
97	-21.07
98	-21.06
99	-21.02
100	-21.01
101	-20.98
102	-21.02
103	-20.97
104	-20.96
105	-20.98
106	-21.12
107	-21.13
108	-21.31
109	-21.16
110	-21.44
111	-21.18
112	-21.2
113	-21.23
114	-21.27
115	-19.67
116	-19.69
117	-19.77
118	-19.74
119	-19.7
120	-19.65
121	-20.02
122	-20.08
123	-19.88
124	-19.97
125	-19.89
126	-20.32
127	-20.7
128	-20.52
129	-20.5
130	-20.68
131	-20.67
132	-20.65
133	-20.73
134	-20.83
135	-20.51
136	-20.61
137	-20.74
138	-20.82
139	-20.74
140	-20.84
141	-20.77
142	-20.77
143	-20.75
144	-20.82
145	-20.76
146	-20.77
147	-20.73
148	-20.72
149	-20.72
150	-20.68
151	-20.67
152	-20.62
153	-20.61
154	-20.63
155	-20.63
156	-20.61
157	-20.58
158	-20.58
159	-20.45
160	-20.54
161	-20.54
162	-20.52
163	-20.51
164	-20.53
165	-20.46
166	-20.53
167	-20.36
168	-20.48
169	-20.44
170	-20.48
171	-20.45
172	-20.44
173	-20.44
174	-20.42
175	-19.99
176	-19.84
177	-20.06
178	-20.19
179	-19.96
180	-20
181	-20.23
182	-19.8
183	-19.16
184	-19.16
185	-19.14
186	-19.12
187	-19.11
188	-19
189	-19.15
190	-19.1
191	-19.1
192	-19.1
193	-19.09
194	-19.09
195	-19.09
196	-19.09
197	-19.1
198	-19.11
199	-19.1
200	-19.11
201	-19.1
202	-19.11
203	-19.12
204	-19.12
205	-19.11
206	-19.1
207	-19.07
208	-19.06
209	-19.05
210	-19.05
211	-19.04
212	-19.03
213	-19.01
214	-18.98
215	-18.97
216	-18.97
217	-18.93
218	-18.61
219	-18.57
220	-18.52
221	-18.48
222	-18.43
223	-18.38
224	-18.34
225	-18.28
226	-18.25
227	-18.2
228	-18.16
229	-18.11
230	-18.07
231	-18.03
232	-17.99
233	-17.95
234	-18.3
235	-18.28
236	-18.23
237	-18.2
238	-18.15
239	-18.11
240	-18.08
241	-18.05
242	-18.03
243	-17.99
244	-17.95
245	-17.9
246	-17.86
247	-17.84
248	-17.81
249	-17.79
250	-17.77
251	-17.74
252	-17.73
253	-17.7
254	-17.67
255	-17.65
256	-17.63
257	-17.6
258	-17.57
259	-17.55
260	-17.52
261	-17.49
262	-17.47
263	-17.43
264	-17.4
265	-17.39
266	-17.36
267	-17.35
268	-17.33
269	-17.32
270	-17.29
271	-17.28
272	-17.26
273	-17.25
274	-17.23
275	-17.21
276	-17.18
277	-17.34
278	-17.13
279	-17.15
280	-17.14
281	-17.14
282	-17.65
283	-17.32
284	-17.31
285	-17.34
286	-17.32
287	-17.29
288	-17.28
289	-17.26
290	-17.17
291	-17.38
292	-17.7
293	-16.79
294	-16.66
295	-16.71
296	-16.77
297	-16.66
298	-16.59
299	-16.65
300	-16.62
301	-16.57
302	-16.61
303	-16.61
304	-16.6
305	-16.02
306	-16.2
307	-16.1
308	-16.19
309	-16.08
310	-16.08
311	-16.17
312	-16.16
313	-16.16
314	-16.06
315	-16.15
316	-16.15
317	-16.03
318	-16.13
319	-16.11
320	-16.01
321	-16.23
322	-15.84
323	-15.72
324	-15.73
325	-15.69
326	-15.13
327	-15.13
328	-15.13
329	-15.05
330	-15.11
331	-15.1
332	-15.09
333	-15.03
334	-14.35


==> figures/datFiles/meanMOSPA_VAAmpNewSLAM_snr0001_doubleBounce1_PA2.dat <==
2	-15.53
3	-14.51
4	-16.05
5	-15.59
6	-14.25
7	-14.05
8	-13.94
9	-14.24
10	-14.2
11	-13.7
12	-13.89
13	-13.77
14	-13.84
15	-13.85
16	-13.47
17	-13.58
18	-13.55
19	-13.48
20	-13.67
21	-13.12
22	-13.14
23	-13.12
24	-13.31
25	-13.29
26	-13.04
27	-13.1
28	-13.15
29	-13.28
30	-13.36
31	-13.38
32	-13.46
33	-13.47
34	-13.49
35	-13.51
36	-13.54
37	-13.63
38	-13.65
39	-13.66
40	-13.68
41	-13.7
42	-13.72
43	-13.62
44	-13.76
45	-13.77
46	-13.8
47	-13.81
48	-13.83
49	-13.84
50	-13.86
51	-13.88
52	-13.9
53	-14.67
54	-14.69
55	-14.72
56	-14.74
57	-14.49
58	-14.57
59	-14.59
60	-14.61
61	-14.63
62	-14.65
63	-10.98
64	-11.01
65	-11.03
66	-11.04
67	-11.03
68	-11.08
69	-11.09
70	-11.08
71	-11.1
72	-11.12
73	-11.14
74	-11.15
75	-11.16
76	-11.16
77	-11.18
78	-12.08
79	-12.06
80	-12.08
81	-12.09
82	-12.1
83	-12.11
84	-12.12
85	-12.16
86	-12.17
87	-12.18
88	-12.18
89	-12.18
90	-12.2
91	-12.23
92	-12.25
93	-12.26
94	-12.28
95	-12.27
96	-12.29
97	-12.37
98	-12.4
99	-12.39
100	-12.41
101	-12.41
102	-12.89
103	-12.82
104	-12.7
105	-12.71
106	-12.74
107	-12.7
108	-12.79
109	-12.75
110	-12.78
111	-12.73
112	-12.87
113	-12.9
114	-12.9
115	-12.88
116	-12.96
117	-12.97
118	-12.99
119	-13.04
120	-12.93
121	-13.05
122	-13.01
123	-13.09
124	-13.13
125	-12.73
126	-12.76
127	-12.55
128	-12.83
129	-12.73
130	-12.88
131	-12.79
132	-12.74
133	-12.96
134	-12.99
135	-13.02
136	-12.9
137	-13.08
138	-13.13
139	-12.98
140	-13.31
141	-13.44
142	-13.35
143	-13.49
144	-13.5
145	-13.4
146	-13.54
147	-13.55
148	-13.56
149	-15.25
150	-15.21
151	-15.27
152	-15.12
153	-15.09
154	-15.32
155	-15.34
156	-15.29
157	-15.4
158	-15.59
159	-15.55
160	-15.31
161	-15.21
162	-15.22
163	-15.26
164	-15.25
165	-15.29
166	-15.3
167	-15.25
168	-15.34
169	-15.41
170	-15.42
171	-15.41
172	-17.74
173	-17.74
174	-17.74
175	-17.89
176	-17.81
177	-17.65
178	-17.55
179	-17.53
180	-17.41
181	-17.48
182	-17.52
183	-17.53
184	-17.54
185	-17.55
186	-18.41
187	-18.3
188	-18.32
189	-18.34
190	-18.38
191	-18.36
192	-18.35
193	-18.37
194	-17.59
195	-17.56
196	-17.57
197	-17.58
198	-17.6
199	-17.59
200	-17.63
201	-17.59
202	-17.61
203	-17.47
204	-17.59
205	-17.59
206	-17.46
207	-17.47
208	-17.78
209	-18.57
210	-18.42
211	-18.44
212	-18.48
213	-18.5
214	-18.52
215	-19.4
216	-19.42
217	-19.46
218	-19.47
219	-19.49
220	-19.5
221	-19.51
222	-19.51
223	-19.51
224	-19.53
225	-19.51
226	-19.54
227	-19.55
228	-19.58
229	-19.6
230	-19.6
231	-19.6
232	-19.59
233	-19.61
234	-19.64
235	-19.65
236	-19.67
237	-19.69
238	-19.7
239	-19.69
240	-19.72
241	-19.74
242	-19.74
243	-19.75
244	-19.75
245	-19.77
246	-19.77
247	-19.88
248	-19.87
249	-19.56
250	-19.54
251	-19.45
252	-19.55
253	-19.54
254	-19.53
255	-19.54
256	-19.56
257	-19.55
258	-19.58
259	-19.56
260	-19.54
261	-19.52
262	-19.54
263	-19.57
264	-19.56
265	-19.55
266	-19.57
267	-19.56
268	-19.54
269	-19.56
270	-19.57
271	-19.54
272	-19.64
273	-19.53
274	-19.52
275	-19.51
276	-19.51
277	-19.52
278	-19.54
279	-19.53
280	-19.47
281	-19.52
282	-19.54
283	-19.57
284	-19.57
285	-19.82
286	-19.59
287	-19.78
288	-19.63
289	-19.62
290	-19.7
291	-19.78
292	-19.89
293	-19.76
294	-19.84
295	-19.74
296	-19.84
297	-19.92
298	-19.91
299	-19.82
300	-19.91
301	-19.93
302	-19.9
303	-19.92
304	-19.81
305	-19.92
306	-19.85
307	-19.9
308	-19.85
309	-19.93
310	-19.98
311	-19.92
312	-19.88
313	-19.92
314	-19.97
315	-20.14
316	-20.18
317	-20.2
318	-20.22
319	-20.24
320	-20.13
321	-20.28
322	-19.99
323	-20.38
324	-20.22
325	-20.44
326	-20.44
327	-20.36
328	-20.5
329	-20.43
330	-20.38
331	-20.59
332	-20.42
333	-20.56
334	-20.55


==> figures/datFiles/meanMOSPA_VAAmpOldSLAM_snr0001_doubleBounce1_PA1.dat <==
2	-21.43
3	-21.28
4	-21.41
5	-21.29
6	-21.18
7	-21.72
8	-21.4
9	-21.4
10	-21.35
11	-21.31
12	-21.32
13	-21.09
14	-21.13
15	-21.2
16	-21.25
17	-21.26
18	-21.34
19	-21.28
20	-21.28
21	-21.33
22	-21.32
23	-21.41
24	-21.41
25	-21.4
26	-21.33
27	-21.74
28	-21.77
29	-21.77
30	-21.6
31	-21.38
32	-21.21
33	-21.28
34	-20.85
35	-20.84
36	-20.82
37	-20.81
38	-20.84
39	-20.97
40	-20.81
41	-20.7
42	-20.75
43	-21.11
44	-21.12
45	-20.69
46	-20.83
47	-20.83
48	-20.85
49	-20.88
50	-20.96
51	-21.07
52	-21.14
53	-21.25
54	-21.44
55	-21.37
56	-21.39
57	-21.56
58	-21.49
59	-21.23
60	-21.29
61	-21.25
62	-21.74
63	-21.71
64	-21.77
65	-21.95
66	-21.9
67	-21.57
68	-21.23
69	-21.17
70	-20.98
71	-20.93
72	-20.89
73	-20.86
74	-20.84
75	-20.84
76	-20.78
77	-20.74
78	-20.7
79	-21.85
80	-22.09
81	-21.91
82	-21.89
83	-21.95
84	-21.97
85	-21.95
86	-21.98
87	-22.04
88	-22.06
89	-21.96
90	-21.96
91	-22.14
92	-22.08
93	-22.12
94	-22.25
95	-22.03
96	-22.24
97	-22.2
98	-22.09
99	-21.94
100	-21.71
101	-21.76
102	-21.84
103	-21.89
104	-21.94
105	-22
106	-21.64
107	-21.56
108	-21.69
109	-21.71
110	-21.8
111	-21.79
112	-21.82
113	-21.86
114	-21.87
115	-20.28
116	-20.25
117	-20.32
118	-20.27
119	-20.26
120	-20.33
121	-20.74
122	-20.31
123	-21.06
124	-21.53
125	-21.46
126	-21.3
127	-20.84
128	-20.84
129	-20.78
130	-20.95
131	-20.96
132	-21.03
133	-21
134	-20.61
135	-20.71
136	-20.78
137	-20.69
138	-20.55
139	-20.58
140	-20.67
141	-20.69
142	-20.73
143	-20.57
144	-20.58
145	-20.39
146	-20.38
147	-20.42
148	-20.38
149	-20.43
150	-20.34
151	-20.38
152	-20.42
153	-20.33
154	-20.23
155	-20.3
156	-20.31
157	-20.37
158	-20.39
159	-20.37
160	-20.36
161	-20.38
162	-20.29
163	-20.43
164	-20.19
165	-20.5
166	-20.5
167	-20.45
168	-20.4
169	-20.41
170	-20.4
171	-20.22
172	-20.19
173	-20.15
174	-20.14
175	-20.4
176	-20.37
177	-20.64
178	-20.47
179	-20.54
180	-20.56
181	-20.79
182	-19.91
183	-19.61
184	-19.72
185	-19.61
186	-19.6
187	-19.55
188	-19.51
189	-19.55
190	-19.61
191	-19.63
192	-19.69
193	-19.75
194	-19.69
195	-19.63
196	-19.66
197	-19.64
198	-19.66
199	-19.59
200	-19.62
201	-19.54
202	-19.6
203	-19.46
204	-19.45
205	-19.33
206	-19.56
207	-19.56
208	-19.54
209	-19.52
210	-19.54
211	-19.49
212	-19.7
213	-19.77
214	-19.52
215	-19.6
216	-19.61
217	-19.59
218	-20.29
219	-20.18
220	-20.01
221	-20.03
222	-19.96
223	-19.92
224	-19.99
225	-19.68
226	-19.61
227	-19.66
228	-19.53
229	-19.52
230	-19.41
231	-19.45
232	-20.06
233	-20.06
234	-18.81
235	-18.69
236	-18.72
237	-18.65
238	-18.64
239	-18.62
240	-18.54
241	-18.58
242	-18.53
243	-18.45
244	-18.49
245	-18.51
246	-18.42
247	-18.49
248	-18.44
249	-18.64
250	-18.52
251	-18.38
252	-18.51
253	-18.56
254	-18.52
255	-18.5
256	-18.61
257	-18.6
258	-18.62
259	-18.61
260	-18.66
261	-18.75
262	-18.75
263	-18.71
264	-18.7
265	-18.67
266	-18.64
267	-18.61
268	-18.56
269	-18.75
270	-18.72
271	-18.69
272	-18.64
273	-18.4
274	-18.52
275	-18.45
276	-18.55
277	-18.36
278	-18.48
279	-18.37
280	-18.4
281	-18.25
282	-19.54
283	-19.35
284	-19.47
285	-18.45
286	-18.66
287	-18.58
288	-18.6
289	-18.78
290	-18.71
291	-18.63
292	-18.44
293	-18.18
294	-18
295	-18.05
296	-17.81
297	-17.8
298	-17.67
299	-17.6
300	-17.56
301	-17.65
302	-17.6
303	-17.46
304	-17.23
305	-18.05
306	-17.87
307	-17.87
308	-17.83
309	-17.7
310	-17.65
311	-17.54
312	-17.45
313	-17.34
314	-17.94
315	-17.74
316	-17.84
317	-17.94
318	-17.84
319	-17.45
320	-17.42
321	-17.39
322	-18.29
323	-18.27
324	-18.32
325	-18.35
326	-16.59
327	-16.57
328	-16.5
329	-16.69
330	-16.56
331	-16.54
332	-16.67
333	-16.48
334	-16.54


==> figures/datFiles/meanMOSPA_VAAmpOldSLAM_snr0001_doubleBounce1_PA2.dat <==
2	-15.85
3	-14.33
4	-14.4
5	-14.22
6	-13.87
7	-13.97
8	-14.44
9	-14.41
10	-14.4
11	-14.3
12	-14.3
13	-14.24
14	-14.24
15	-14.23
16	-14.33
17	-14.33
18	-14.42
19	-14.21
20	-14.03
21	-14.48
22	-14.05
23	-13.87
24	-13.88
25	-14.59
26	-14.6
27	-14.59
28	-14.22
29	-14.25
30	-14.34
31	-14.55
32	-14.58
33	-14.6
34	-14.12
35	-14.13
36	-14.39
37	-14.16
38	-14.17
39	-14.17
40	-14.2
41	-14.19
42	-14.23
43	-14.02
44	-14.03
45	-14.04
46	-14.06
47	-14.08
48	-14.11
49	-14.12
50	-14.81
51	-14.15
52	-14.17
53	-14.99
54	-15.76
55	-15.48
56	-15.46
57	-16.49
58	-16.62
59	-16.6
60	-16.36
61	-16.46
62	-16.01
63	-12.27
64	-12.34
65	-12.79
66	-12.99
67	-12.93
68	-12.95
69	-12.99
70	-13.13
71	-13
72	-12.96
73	-12.89
74	-12.85
75	-12.95
76	-12.92
77	-13.21
78	-12.4
79	-12.38
80	-12.35
81	-12.49
82	-12.38
83	-12.4
84	-12.33
85	-12.55
86	-12.51
87	-12.5
88	-12.63
89	-12.6
90	-12.81
91	-12.82
92	-12.82
93	-12.74
94	-13.15
95	-13.23
96	-13.86
97	-14
98	-14.12
99	-14.15
100	-14.09
101	-13.94
102	-14.19
103	-13.77
104	-13.77
105	-14.13
106	-15.22
107	-14.81
108	-15
109	-14.97
110	-14.95
111	-14.94
112	-14.93
113	-15.01
114	-15.02
115	-15
116	-15.02
117	-15.09
118	-15.12
119	-15.15
120	-15.16
121	-15.08
122	-15.05
123	-15.05
124	-15.05
125	-13.73
126	-13.64
127	-13.9
128	-13.91
129	-13.65
130	-14.16
131	-13.57
132	-13.59
133	-13.51
134	-13.42
135	-13.65
136	-13.6
137	-13.51
138	-13.49
139	-14.08
140	-14.81
141	-15.31
142	-15.37
143	-15.36
144	-15.25
145	-15.5
146	-15.47
147	-14.89
148	-15.56
149	-15.85
150	-15.86
151	-15.86
152	-15.87
153	-15.91
154	-15.96
155	-15.97
156	-16.17
157	-16.04
158	-15.76
159	-15.73
160	-15.52
161	-15.35
162	-15.4
163	-15.37
164	-15.57
165	-15.55
166	-15.59
167	-15.71
168	-15.77
169	-15.63
170	-15.87
171	-15.91
172	-17.67
173	-17.6
174	-17.21
175	-17.27
176	-17.29
177	-17.57
178	-17.74
179	-17.76
180	-17.87
181	-18.11
182	-18.23
183	-18.27
184	-18.25
185	-18.4
186	-18.48
187	-18.37
188	-18.44
189	-18.26
190	-18.3
191	-18.47
192	-18.43
193	-18.17
194	-18.46
195	-18.43
196	-18.46
197	-18.72
198	-18.68
199	-18.68
200	-18.7
201	-18.69
202	-18.62
203	-18.61
204	-18.4
205	-18.29
206	-18.41
207	-18.52
208	-18.57
209	-18.74
210	-18.77
211	-18.76
212	-18.78
213	-18.75
214	-18.88
215	-19.8
216	-19.6
217	-19.66
218	-19.7
219	-19.67
220	-19.75
221	-19.82
222	-19.79
223	-19.61
224	-20.02
225	-20.01
226	-19.92
227	-19.9
228	-20.01
229	-19.75
230	-19.93
231	-20.07
232	-20.31
233	-20.18
234	-20.09
235	-20.05
236	-19.95
237	-19.92
238	-20.05
239	-20.03
240	-20.19
241	-20.19
242	-20.3
243	-20.24
244	-20.17
245	-20.49
246	-20.55
247	-19.74
248	-19.58
249	-19.82
250	-20.12
251	-20.09
252	-20.16
253	-19.84
254	-19.84
255	-19.8
256	-19.92
257	-19.92
258	-19.99
259	-19.74
260	-19.78
261	-19.55
262	-19.64
263	-19.68
264	-19.78
265	-19.73
266	-19.77
267	-19.78
268	-19.99
269	-20.07
270	-20.13
271	-20.06
272	-20.36
273	-20.01
274	-20.04
275	-20.11
276	-20.16
277	-20.14
278	-20.09
279	-20.14
280	-20.13
281	-20.37
282	-20.5
283	-20.34
284	-20.22
285	-20.28
286	-20.38
287	-20.38
288	-20.37
289	-20.29
290	-20.21
291	-20.25
292	-20.24
293	-20.28
294	-20.33
295	-20.18
296	-20.24
297	-20.32
298	-20.36
299	-20.36
300	-20.37
301	-20.38
302	-20.38
303	-20.38
304	-19.75
305	-19.68
306	-19.79
307	-19.8
308	-19.85
309	-19.82
310	-19.9
311	-19.84
312	-19.81
313	-19.84
314	-19.86
315	-19.91
316	-19.92
317	-19.95
318	-19.94
319	-19.98
320	-19.98
321	-19.77
322	-19.83
323	-19.83
324	-19.85
325	-19.88
326	-19.92
327	-20.38
328	-19.99
329	-20.38
330	-20.45
331	-20.51
332	-20.48
333	-21
334	-20.57


==> figures/datFiles/meanMOSPA_VAnewSLAM_snr0001_doubleBounce1_PA1.dat <==
2	3.985
3	3.386
4	1.848
5	2.141
6	1.504
7	0.9875
8	1.064
9	1.417
10	0.977
11	0.676
12	0.4678
13	0.2316
14	0.1416
15	0.1045
16	0.09852
17	0.09934
18	0.09339
19	0.09542
20	0.09191
21	0.085
22	0.07737
23	0.06901
24	0.0819
25	0.07681
26	0.0766
27	0.3704
28	0.1851
29	0.08514
30	0.1025
31	0.1058
32	0.1034
33	0.09057
34	0.08329
35	0.1082
36	0.2041
37	0.2126
38	0.3439
39	0.3229
40	0.3276
41	0.3404
42	0.08114
43	0.07312
44	0.08079
45	0.08152
46	0.07838
47	0.07674
48	0.06146
49	0.08011
50	0.09282
51	0.07031
52	0.0833
53	0.08419
54	0.07372
55	0.0798
56	0.07633
57	0.07238
58	0.07239
59	0.06955
60	0.09431
61	0.08785
62	0.07203
63	0.07198
64	0.0698
65	0.0778
66	0.07228
67	0.07843
68	0.08125
69	0.08493
70	0.07975
71	0.07418
72	0.07655
73	0.0918
74	0.07517
75	0.07921
76	0.0881
77	0.09087
78	0.07231
79	0.06416
80	0.07917
81	0.06327
82	0.06648
83	0.06693
84	0.07425
85	0.07695
86	0.08025
87	0.07846
88	0.08452
89	0.08696
90	0.0737
91	0.07675
92	0.06898
93	0.07325
94	0.0753
95	0.07405
96	0.07666
97	0.06688
98	0.06867
99	0.06051
100	0.08486
101	0.05507
102	0.1823
103	0.07624
104	0.09311
105	0.09683
106	0.1926
107	0.09344
108	0.1035
109	0.1187
110	0.09487
111	0.09624
112	0.08217
113	0.1977
114	0.09502
115	0.09147
116	0.0746
117	0.08059
118	0.1698
119	0.05833
120	0.06502
121	0.06607
122	0.06308
123	0.204
124	0.08415
125	0.08725
126	0.07296
127	0.1448
128	0.1696
129	0.0913
130	0.08074
131	0.0933
132	0.155
133	0.09001
134	0.07667
135	0.07573
136	0.07479
137	0.1539
138	0.05627
139	0.08275
140	0.05389
141	0.147
142	0.0813
143	0.09219
144	0.09335
145	0.09121
146	0.09609
147	0.09579
148	0.1335
149	0.05367
150	0.05765
151	0.06034
152	0.06895
153	0.07946
154	0.05917
155	0.05625
156	0.06217
157	0.04872
158	0.07786
159	0.1566
160	0.08083
161	0.0717
162	0.07181
163	0.06518
164	0.06991
165	0.06313
166	0.06293
167	0.07426
168	0.08064
169	0.05985
170	0.06408
171	0.05624
172	0.0606
173	0.07559
174	0.05686
175	0.05535
176	0.06284
177	0.05545
178	0.04535
179	0.06662
180	0.05745
181	0.05077
182	0.06313
183	0.08496
184	0.08793
185	0.05725
186	0.06535
187	0.06652
188	0.06536
189	0.2118
190	0.09716
191	0.08491
192	0.09096
193	0.07912
194	0.06304
195	0.06786
196	0.04996
197	0.07482
198	0.08653
199	0.07472
200	0.08035
201	0.06759
202	0.05796
203	0.07897
204	0.07658
205	0.07235
206	0.0744
207	0.04737
208	0.07349
209	0.07197
210	0.09324
211	0.06433
212	0.08414
213	0.05817
214	0.08935
215	0.06476
216	0.08159
217	0.106
218	0.06904
219	0.0809
220	0.06379
221	0.09722
222	0.04952
223	0.08681
224	0.09009
225	0.09125
226	0.08463
227	0.09767
228	0.06846
229	0.05677
230	0.06404
231	0.06318
232	0.06259
233	0.06465
234	0.07279
235	0.07338
236	0.0798
237	0.1074
238	0.08439
239	0.1118
240	0.0677
241	0.07818
242	0.08998
243	0.07073
244	0.07803
245	0.0554
246	0.06162
247	0.05715
248	0.09566
249	0.1319
250	0.08661
251	0.08783
252	0.07755
253	0.06667
254	0.1538
255	0.1314
256	0.1045
257	0.1411
258	0.09315
259	0.1428
260	0.08841
261	0.07132
262	0.1022
263	0.1009
264	0.1524
265	0.1242
266	0.1499
267	0.1289
268	0.09156
269	0.07781
270	0.104
271	0.1082
272	0.1285
273	0.1523
274	0.0878
275	0.1058
276	0.09773
277	0.2028
278	0.08869
279	0.1651
280	0.1351
281	0.1777
282	0.694
283	0.1816
284	0.1511
285	0.1113
286	0.1082
287	0.1043
288	0.1413
289	0.1458
290	0.1414
291	0.155
292	0.152
293	0.3556
294	0.2113
295	0.151
296	0.1475
297	0.2294
298	0.1813
299	0.2613
300	0.2466
301	0.1391
302	0.1712
303	0.1775
304	0.174
305	0.1293
306	0.1187
307	0.1071
308	0.1421
309	0.1398
310	0.2083
311	0.1553
312	0.1616
313	0.1664
314	0.04704
315	0.08106
316	0.06484
317	0.0848
318	0.0609
319	0.1124
320	0.07764
321	0.2014
322	0.0763
323	0.1838
324	0.1289
325	0.1236
326	0.08788
327	0.1307
328	0.09507
329	0.1428
330	0.1342
331	0.09855
332	0.07705
333	0.08015
334	0.1104


==> figures/datFiles/meanMOSPA_VAnewSLAM_snr0001_doubleBounce1_PA2.dat <==
2	3.432
3	2.277
4	1.883
5	2.208
6	1.84
7	1.811
8	1.792
9	1.611
10	1.573
11	1.179
12	1.155
13	1.129
14	1.129
15	1.114
16	1.232
17	1.042
18	1.027
19	1.042
20	0.8792
21	0.8618
22	0.8448
23	0.8321
24	0.8533
25	0.838
26	0.8377
27	0.9741
28	0.6441
29	0.4409
30	0.2904
31	0.3005
32	0.132
33	0.1253
34	0.1191
35	0.1405
36	0.1235
37	0.1458
38	0.1734
39	0.1297
40	0.1359
41	0.1301
42	0.1246
43	0.2756
44	0.1196
45	0.1179
46	0.1311
47	0.1177
48	0.09544
49	0.1355
50	0.1396
51	0.1262
52	0.1335
53	0.1379
54	0.09555
55	0.1081
56	0.09893
57	0.08866
58	0.09056
59	0.1046
60	0.09355
61	0.08597
62	0.08761
63	0.1102
64	0.08902
65	0.1125
66	0.1185
67	0.3235
68	0.1624
69	0.1751
70	0.1618
71	0.1398
72	0.1655
73	0.1395
74	0.1588
75	0.1506
76	0.16
77	0.3433
78	0.3146
79	0.08362
80	0.1093
81	0.07352
82	0.08623
83	0.07159
84	0.1024
85	0.1171
86	0.1147
87	0.1125
88	0.1103
89	0.1341
90	0.1185
91	0.12
92	0.1223
93	0.1375
94	0.1249
95	0.1386
96	0.1055
97	0.115
98	0.1316
99	0.1077
100	0.1213
101	0.08547
102	0.0981
103	0.1114
104	0.1412
105	0.1493
106	0.1385
107	0.303
108	0.1283
109	0.1461
110	0.1078
111	0.09134
112	0.09085
113	0.1118
114	0.1128
115	0.1096
116	0.08335
117	0.07708
118	0.07158
119	0.08192
120	0.1025
121	0.09897
122	0.1078
123	0.1416
124	0.1346
125	0.1343
126	0.07322
127	0.08504
128	0.07043
129	0.08287
130	0.111
131	0.1144
132	0.257
133	0.08568
134	0.05825
135	0.07549
136	0.06591
137	0.0723
138	0.06129
139	0.06316
140	0.06978
141	0.08858
142	0.08392
143	0.09152
144	0.1163
145	0.1237
146	0.1022
147	0.1087
148	0.1317
149	0.05789
150	0.0456
151	0.06223
152	0.07718
153	0.07353
154	0.05797
155	0.06031
156	0.04569
157	0.04659
158	0.3116
159	0.07206
160	0.1989
161	0.06733
162	0.06595
163	0.06246
164	0.065
165	0.06049
166	0.06028
167	0.06347
168	0.07399
169	0.05837
170	0.0532
171	0.05346
172	0.04858
173	0.06363
174	0.03972
175	0.1721
176	0.06103
177	0.04881
178	0.03836
179	0.05708
180	0.05713
181	0.04739
182	0.04925
183	0.06192
184	0.061
185	0.04355
186	0.1616
187	0.06608
188	0.07189
189	0.09207
190	0.07234
191	0.07486
192	0.07049
193	0.07848
194	0.04405
195	0.05445
196	0.04448
197	0.05141
198	0.06578
199	0.06354
200	0.06986
201	0.05673
202	0.04645
203	0.1568
204	0.0609
205	0.05846
206	0.06695
207	0.04032
208	0.05819
209	0.0658
210	0.07346
211	0.05848
212	0.07363
213	0.05205
214	0.07466
215	0.07
216	0.07857
217	0.08397
218	0.07196
219	0.07764
220	0.07873
221	0.07363
222	0.07317
223	0.09232
224	0.09655
225	0.0976
226	0.09397
227	0.08428
228	0.07967
229	0.06784
230	0.0695
231	0.06681
232	0.07131
233	0.07112
234	0.07846
235	0.05886
236	0.06652
237	0.07043
238	0.06348
239	0.1619
240	0.05824
241	0.07236
242	0.0812
243	0.06917
244	0.05891
245	0.05472
246	0.06464
247	0.0674
248	0.08559
249	0.1124
250	0.0693
251	0.1532
252	0.06924
253	0.05602
254	0.1166
255	0.1109
256	0.08944
257	0.1065
258	0.07419
259	0.1111
260	0.07194
261	0.07478
262	0.08947
263	0.07501
264	0.1142
265	0.09014
266	0.1104
267	0.1042
268	0.07245
269	0.06844
270	0.08961
271	0.08559
272	0.1897
273	0.1285
274	0.06968
275	0.07877
276	0.0854
277	0.06781
278	0.07002
279	0.1197
280	0.1872
281	0.1327
282	0.1419
283	0.1604
284	0.1314
285	0.07739
286	0.08689
287	0.07685
288	0.1076
289	0.1033
290	0.1065
291	0.1179
292	0.1149
293	0.1853
294	0.1464
295	0.1139
296	0.09927
297	0.1627
298	0.1333
299	0.1877
300	0.175
301	0.1043
302	0.1341
303	0.1306
304	0.1232
305	0.09428
306	0.09242
307	0.07852
308	0.1068
309	0.09572
310	0.1408
311	0.1073
312	0.1068
313	0.118
314	0.03737
315	0.05591
316	0.04536
317	0.04634
318	0.04571
319	0.08495
320	0.05784
321	0.05142
322	0.06067
323	0.135
324	0.07711
325	0.07925
326	0.05925
327	0.2713
328	0.0657
329	0.09437
330	0.08024
331	0.07444
332	0.04544
333	0.05438
334	0.06618


==> figures/datFiles/meanMOSPA_VAoldSLAM_snr0001_doubleBounce1_PA1.dat <==
2	4.462
3	2.728
4	2.583
5	2.397
6	2.404
7	2.372
8	2.596
9	2.59
10	2.595
11	2.599
12	2.597
13	2.558
14	2.553
15	2.55
16	2.552
17	2.555
18	2.553
19	2.551
20	2.55
21	2.55
22	2.548
23	2.548
24	2.546
25	2.546
26	2.453
27	2.758
28	2.623
29	2.578
30	2.49
31	2.369
32	2.323
33	2.29
34	2.292
35	2.289
36	2.174
37	2.271
38	2.268
39	2.267
40	2.208
41	2.255
42	2.253
43	2.252
44	2.193
45	2.192
46	2.234
47	2.235
48	2.233
49	2.19
50	2.23
51	2.224
52	2.225
53	2.231
54	2.25
55	2.203
56	2.273
57	2.275
58	2.27
59	2.29
60	2.285
61	2.293
62	2.265
63	2.263
64	2.263
65	2.253
66	2.259
67	2.261
68	2.219
69	2.244
70	2.226
71	2.267
72	2.285
73	2.281
74	2.24
75	2.239
76	2.246
77	2.301
78	2.262
79	2.17
80	2.086
81	2.049
82	2.12
83	2.147
84	2.133
85	2.127
86	2.133
87	2.129
88	2.132
89	2.131
90	2.13
91	2.115
92	2.13
93	2.129
94	2.13
95	2.13
96	2.131
97	2.131
98	2.13
99	2.111
100	2.104
101	2.114
102	2.112
103	2.112
104	2.142
105	2.139
106	2.101
107	2.114
108	2.401
109	2.402
110	2.399
111	2.4
112	2.398
113	2.397
114	2.396
115	2.656
116	2.653
117	2.652
118	2.644
119	2.647
120	2.646
121	2.48
122	2.75
123	2.326
124	2.421
125	2.438
126	2.288
127	2.458
128	2.453
129	2.454
130	2.445
131	2.431
132	2.429
133	2.434
134	2.432
135	2.429
136	2.432
137	2.431
138	2.371
139	2.417
140	2.412
141	2.406
142	2.41
143	2.417
144	2.411
145	2.447
146	2.412
147	2.414
148	2.413
149	2.412
150	2.411
151	2.411
152	2.411
153	2.414
154	2.424
155	2.378
156	2.378
157	2.369
158	2.363
159	2.357
160	2.355
161	2.339
162	2.344
163	2.312
164	2.361
165	2.308
166	2.33
167	2.329
168	2.326
169	2.281
170	2.299
171	2.264
172	2.325
173	2.326
174	2.325
175	2.343
176	2.341
177	2.297
178	2.4
179	2.415
180	2.413
181	2.42
182	2.197
183	2.41
184	2.504
185	2.507
186	2.501
187	2.503
188	2.276
189	2.12
190	2.522
191	2.52
192	2.519
193	2.512
194	2.509
195	2.507
196	2.519
197	2.528
198	2.524
199	2.524
200	2.521
201	2.515
202	2.518
203	2.571
204	2.574
205	2.498
206	2.455
207	2.467
208	2.461
209	2.46
210	2.448
211	2.446
212	2.417
213	2.427
214	2.219
215	2.198
216	2.197
217	2.205
218	1.818
219	1.825
220	1.825
221	1.822
222	1.822
223	1.825
224	1.825
225	1.824
226	1.826
227	1.826
228	1.831
229	1.832
230	1.834
231	1.835
232	1.838
233	1.841
234	2.236
235	2.236
236	2.236
237	2.237
238	2.238
239	2.239
240	2.239
241	2.24
242	2.243
243	2.243
244	2.243
245	2.084
246	2.027
247	2.009
248	2.005
249	1.999
250	2.003
251	2
252	1.997
253	2.007
254	2.088
255	2.099
256	2.085
257	2.13
258	2.14
259	2.153
260	2.204
261	2.186
262	2.258
263	2.265
264	2.27
265	2.265
266	2.269
267	2.294
268	2.293
269	2.297
270	2.297
271	2.293
272	2.292
273	2.215
274	2.312
275	2.312
276	2.33
277	2.319
278	2.322
279	2.227
280	2.318
281	2.309
282	1.97
283	1.853
284	1.964
285	2.228
286	2.176
287	2.201
288	2.189
289	2.187
290	2.103
291	2.178
292	1.888
293	2.715
294	2.73
295	2.726
296	2.631
297	2.727
298	2.723
299	2.72
300	2.627
301	2.718
302	2.721
303	2.723
304	2.721
305	2.423
306	2.424
307	2.427
308	2.43
309	2.431
310	2.405
311	2.43
312	2.32
313	2.381
314	2.373
315	2.386
316	2.322
317	2.285
318	2.286
319	2.358
320	2.361
321	2.402
322	2.03
323	2.026
324	2.098
325	2.097
326	2.38
327	2.383
328	2.383
329	2.238
330	2.366
331	2.359
332	2.264
333	2.348
334	2.651


==> figures/datFiles/meanMOSPA_VAoldSLAM_snr0001_doubleBounce1_PA2.dat <==
2	4.417
3	3.74
4	3.708
5	3.681
6	3.683
7	3.672
8	3.66
9	3.656
10	3.654
11	3.651
12	3.646
13	3.646
14	3.648
15	3.647
16	3.648
17	3.647
18	3.646
19	3.588
20	3.576
21	3.613
22	3.625
23	3.527
24	3.593
25	3.528
26	3.557
27	3.543
28	3.544
29	3.542
30	3.544
31	3.543
32	3.543
33	3.542
34	3.543
35	3.543
36	3.543
37	3.542
38	3.543
39	3.543
40	3.544
41	3.544
42	3.541
43	3.543
44	3.54
45	3.542
46	3.542
47	3.543
48	3.541
49	3.541
50	3.362
51	3.541
52	3.54
53	2.998
54	2.898
55	3.018
56	3.021
57	2.601
58	2.598
59	2.603
60	2.419
61	2.575
62	2.574
63	3.211
64	3.214
65	2.99
66	3.215
67	3.215
68	3.218
69	3.219
70	3.003
71	3.219
72	3.219
73	3.219
74	3.216
75	3.217
76	3.214
77	3.213
78	3.393
79	3.567
80	3.567
81	3.392
82	3.482
83	3.482
84	3.482
85	3.482
86	3.482
87	3.484
88	3.319
89	3.484
90	3.323
91	3.485
92	3.484
93	3.144
94	3.491
95	3.497
96	3.466
97	3.544
98	3.547
99	3.544
100	3.544
101	3.544
102	3.643
103	3.785
104	3.785
105	3.881
106	3.793
107	3.926
108	3.916
109	3.915
110	3.916
111	3.919
112	3.921
113	3.918
114	3.918
115	3.917
116	3.827
117	3.916
118	3.898
119	3.897
120	3.891
121	3.806
122	3.74
123	3.892
124	3.88
125	4.023
126	4.023
127	4.023
128	4.023
129	4.023
130	4.022
131	4.022
132	4.022
133	4.022
134	4.023
135	3.85
136	4.023
137	4.022
138	4.021
139	3.851
140	3.849
141	3.822
142	3.823
143	3.824
144	3.825
145	3.817
146	3.825
147	3.826
148	3.826
149	3.354
150	3.279
151	3.277
152	3.27
153	3.271
154	3.271
155	3.27
156	3.27
157	3.271
158	3.256
159	3.023
160	2.721
161	2.851
162	2.854
163	2.854
164	2.735
165	2.858
166	2.857
167	2.858
168	2.858
169	2.867
170	2.867
171	2.872
172	2.634
173	2.613
174	2.56
175	2.542
176	2.542
177	2.789
178	2.684
179	2.688
180	2.598
181	2.604
182	2.603
183	2.604
184	2.604
185	2.518
186	2.801
187	2.805
188	2.805
189	2.722
190	2.797
191	2.712
192	2.792
193	2.757
194	2.58
195	2.623
196	2.624
197	2.574
198	2.634
199	2.631
200	2.63
201	2.63
202	2.631
203	2.582
204	2.637
205	2.637
206	2.605
207	2.672
208	2.664
209	2.694
210	2.849
211	2.848
212	2.681
213	2.83
214	2.754
215	2.977
216	3.055
217	3.056
218	3.056
219	3.058
220	3.064
221	2.982
222	3.049
223	2.828
224	2.669
225	2.616
226	2.541
227	2.606
228	2.606
229	2.601
230	2.607
231	2.606
232	2.529
233	2.524
234	2.601
235	2.562
236	2.569
237	2.682
238	2.637
239	2.687
240	2.639
241	2.686
242	2.685
243	2.617
244	2.677
245	2.61
246	2.669
247	2.918
248	2.849
249	2.728
250	2.644
251	2.724
252	2.565
253	2.66
254	2.77
255	2.696
256	2.779
257	2.779
258	2.778
259	2.778
260	2.778
261	2.697
262	2.831
263	2.849
264	2.774
265	2.707
266	2.788
267	2.724
268	2.683
269	2.756
270	2.757
271	2.754
272	2.672
273	2.765
274	2.765
275	2.765
276	2.773
277	2.773
278	2.774
279	2.773
280	2.773
281	2.691
282	2.712
283	2.765
284	2.685
285	2.765
286	2.765
287	2.688
288	2.765
289	2.677
290	2.694
291	2.742
292	2.734
293	2.791
294	2.791
295	2.707
296	2.785
297	2.65
298	2.751
299	2.758
300	2.758
301	2.742
302	2.806
303	2.7
304	2.759
305	2.755
306	2.749
307	2.723
308	2.631
309	2.702
310	2.692
311	2.633
312	2.619
313	2.618
314	2.342
315	2.341
316	2.282
317	2.303
318	2.296
319	2.277
320	2.285
321	2.338
322	2.341
323	2.273
324	2.23
325	2.255
326	2.24
327	2.245
328	2.244
329	2.196
330	2.229
331	2.231
332	2.211
333	2.207
334	2.205


==> figures/datFiles/meanPEB_AgentOri_snr0001.dat <==
2	0.2273
3	0.2277
4	0.226
5	0.2244
6	0.2229
7	0.2214
8	0.2247
9	0.2234
10	0.2221
11	0.2207
12	0.2192
13	0.2178
14	0.2163
15	0.2148
16	0.2134
17	0.2119
18	0.2104
19	0.2089
20	0.2075
21	0.2064
22	0.2053
23	0.2042
24	0.2032
25	0.2022
26	0.2012
27	0.2003
28	0.1995
29	0.1987
30	0.1989
31	0.1987
32	0.1983
33	0.1979
34	0.1975
35	0.1972
36	0.1971
37	0.1971
38	0.197
39	0.1968
40	0.1968
41	0.1968
42	0.1968
43	0.1969
44	0.1969
45	0.197
46	0.1971
47	0.1972
48	0.1973
49	0.1975
50	0.1977
51	0.1979
52	0.1981
53	0.1962
54	0.1964
55	0.1966
56	0.1969
57	0.1976
58	0.198
59	0.1984
60	0.1989
61	0.1993
62	0.1997
63	0.2078
64	0.2087
65	0.2092
66	0.2099
67	0.2105
68	0.2111
69	0.2118
70	0.2125
71	0.2132
72	0.2139
73	0.2147
74	0.2155
75	0.2163
76	0.2171
77	0.2179
78	0.2173
79	0.2104
80	0.2104
81	0.2108
82	0.2114
83	0.212
84	0.2126
85	0.2133
86	0.214
87	0.2146
88	0.2153
89	0.216
90	0.2167
91	0.2175
92	0.2182
93	0.2189
94	0.2196
95	0.2202
96	0.2207
97	0.221
98	0.2213
99	0.2216
100	0.2217
101	0.2217
102	0.2217
103	0.2215
104	0.2199
105	0.2192
106	0.2184
107	0.2178
108	0.2172
109	0.2166
110	0.2159
111	0.2152
112	0.2144
113	0.2135
114	0.2126
115	0.225
116	0.224
117	0.2229
118	0.2216
119	0.2203
120	0.219
121	0.2167
122	0.2154
123	0.2169
124	0.2156
125	0.2157
126	0.2126
127	0.2106
128	0.2093
129	0.2081
130	0.2069
131	0.2056
132	0.2044
133	0.2032
134	0.2021
135	0.2011
136	0.2003
137	0.1997
138	0.1992
139	0.1988
140	0.1985
141	0.1979
142	0.198
143	0.1981
144	0.1984
145	0.1989
146	0.1995
147	0.2002
148	0.201
149	0.2019
150	0.2001
151	0.2011
152	0.2022
153	0.2033
154	0.2045
155	0.2061
156	0.2076
157	0.2091
158	0.2095
159	0.2109
160	0.2146
161	0.2165
162	0.2181
163	0.2196
164	0.221
165	0.2225
166	0.2239
167	0.2253
168	0.2267
169	0.2004
170	0.2012
171	0.2022
172	0.199
173	0.2
174	0.201
175	0.2027
176	0.2037
177	0.2042
178	0.2051
179	0.2061
180	0.2071
181	0.2081
182	0.2097
183	0.2123
184	0.2133
185	0.2143
186	0.2128
187	0.2138
188	0.2084
189	0.2092
190	0.2101
191	0.211
192	0.2119
193	0.2127
194	0.2136
195	0.2144
196	0.2152
197	0.216
198	0.2168
199	0.2176
200	0.2184
201	0.2192
202	0.22
203	0.2207
204	0.2215
205	0.2227
206	0.2235
207	0.2242
208	0.2236
209	0.2243
210	0.2256
211	0.2263
212	0.227
213	0.2269
214	0.2275
215	0.2282
216	0.2288
217	0.2294
218	0.23
219	0.2306
220	0.2312
221	0.2299
222	0.2304
223	0.231
224	0.2315
225	0.2321
226	0.2326
227	0.2332
228	0.2337
229	0.2341
230	0.2345
231	0.2348
232	0.235
233	0.2352
234	0.2353
235	0.2354
236	0.2353
237	0.2352
238	0.235
239	0.2348
240	0.2346
241	0.2344
242	0.2342
243	0.2339
244	0.2337
245	0.2334
246	0.2331
247	0.2329
248	0.2326
249	0.2323
250	0.2319
251	0.2316
252	0.2313
253	0.2309
254	0.2306
255	0.2304
256	0.2301
257	0.2297
258	0.2287
259	0.2282
260	0.2278
261	0.2274
262	0.2269
263	0.2264
264	0.226
265	0.2248
266	0.2278
267	0.2272
268	0.2267
269	0.2261
270	0.2255
271	0.2249
272	0.2243
273	0.2237
274	0.2231
275	0.2224
276	0.2218
277	0.2236
278	0.2236
279	0.2229
280	0.2222
281	0.2215
282	0.2208
283	0.2201
284	0.2193
285	0.2186
286	0.2178
287	0.2182
288	0.2174
289	0.2166
290	0.236
291	0.2362
292	0.2356
293	0.2348
294	0.234
295	0.234
296	0.2331
297	0.2322
298	0.2313
299	0.2322
300	0.2312
301	0.2302
302	0.2293
303	0.2283
304	0.2273
305	0.2264
306	0.2254
307	0.2264


==> figures/datFiles/meanPEB_AgentOri_snr0001_doubleBounce1.dat <==
2	0.2824
3	0.2872
4	0.2869
5	0.2866
6	0.2863
7	0.286
8	0.2965
9	0.2962
10	0.2959
11	0.2955
12	0.2952
13	0.2949
14	0.2945
15	0.2942
16	0.2938
17	0.2934
18	0.293
19	0.2926
20	0.2922
21	0.2918
22	0.2914
23	0.291
24	0.2906
25	0.2907
26	0.2908
27	0.2898
28	0.2898
29	0.2899
30	0.29
31	0.2934
32	0.2945
33	0.2964
34	0.2968
35	0.2971
36	0.2973
37	0.2975
38	0.2976
39	0.2968
40	0.297
41	0.2972
42	0.2974
43	0.2975
44	0.2977
45	0.2979
46	0.2981
47	0.2982
48	0.2984
49	0.2986
50	0.2987
51	0.2989
52	0.2991
53	0.2938
54	0.2938
55	0.2939
56	0.2944
57	0.2969
58	0.2979
59	0.2987
60	0.2994
61	0.3
62	0.3006
63	0.3211
64	0.3233
65	0.3243
66	0.3251
67	0.3259
68	0.3265
69	0.3272
70	0.3278
71	0.3284
72	0.329
73	0.3295
74	0.3301
75	0.3306
76	0.3311
77	0.3316
78	0.3286
79	0.307
80	0.3062
81	0.3059
82	0.3057
83	0.3056
84	0.3056
85	0.3055
86	0.3055
87	0.3054
88	0.3054
89	0.3053
90	0.3052
91	0.3051
92	0.305
93	0.3049
94	0.3048
95	0.3046
96	0.3046
97	0.3046
98	0.3046
99	0.3046
100	0.3046
101	0.3046
102	0.3009
103	0.3001
104	0.2998
105	0.2992
106	0.2985
107	0.2977
108	0.2963
109	0.296
110	0.2957
111	0.2955
112	0.2952
113	0.295
114	0.2947
115	0.3246
116	0.3247
117	0.3247
118	0.3247
119	0.3246
120	0.3245
121	0.322
122	0.3219
123	0.3254
124	0.3251
125	0.3282
126	0.3232
127	0.3212
128	0.3211
129	0.321
130	0.3209
131	0.3208
132	0.3208
133	0.3207
134	0.3206
135	0.3204
136	0.3209
137	0.3208
138	0.3207
139	0.3206
140	0.3185
141	0.3184
142	0.3182
143	0.3181
144	0.318
145	0.318
146	0.3181
147	0.3182
148	0.3183
149	0.3097
150	0.3097
151	0.3097
152	0.3098
153	0.3098
154	0.3098
155	0.3098
156	0.3099
157	0.3099
158	0.3066
159	0.3066
160	0.3107
161	0.3117
162	0.3119
163	0.3119
164	0.3119
165	0.3119
166	0.3119
167	0.3118
168	0.3118
169	0.2684
170	0.2681
171	0.2681
172	0.2588
173	0.2588
174	0.2588
175	0.2602
176	0.2602
177	0.2592
178	0.2592
179	0.2592
180	0.2592
181	0.2592
182	0.2605
183	0.2635
184	0.2635
185	0.2635
186	0.2592
187	0.2592
188	0.2604
189	0.2594
190	0.2596
191	0.2598
192	0.26
193	0.2602
194	0.2646
195	0.2648
196	0.265
197	0.2652
198	0.2654
199	0.2656
200	0.2658
201	0.266
202	0.2663
203	0.2668
204	0.2673
205	0.2675
206	0.2674
207	0.2673
208	0.2672
209	0.2632
210	0.2632
211	0.2632
212	0.2632
213	0.2633
214	0.2644
215	0.2543
216	0.2543
217	0.2546
218	0.2556
219	0.256
220	0.2563
221	0.2567
222	0.257
223	0.2574
224	0.2577
225	0.2581
226	0.2584
227	0.2587
228	0.259
229	0.2593
230	0.2596
231	0.2599
232	0.2602
233	0.2605
234	0.2593
235	0.2595
236	0.2596
237	0.2599
238	0.2601
239	0.2603
240	0.2603
241	0.2603
242	0.2603
243	0.2602
244	0.2602
245	0.2573
246	0.2572
247	0.2553
248	0.2552
249	0.2561
250	0.256
251	0.256
252	0.256
253	0.256
254	0.2559
255	0.2559
256	0.2559
257	0.2559
258	0.2558
259	0.2558
260	0.2558
261	0.2557
262	0.2557
263	0.2556
264	0.2556
265	0.2556
266	0.2555
267	0.2555
268	0.2554
269	0.2554
270	0.2553
271	0.2552
272	0.2552
273	0.2551
274	0.255
275	0.255
276	0.2549
277	0.2548
278	0.2548
279	0.2547
280	0.2546
281	0.2545
282	0.2548
283	0.2547
284	0.2546
285	0.2537
286	0.2536
287	0.2535
288	0.2534
289	0.2533
290	0.2532
291	0.2531
292	0.2519
293	0.2568
294	0.2566
295	0.2565
296	0.2563
297	0.2561
298	0.256
299	0.2558
300	0.2558
301	0.2559
302	0.2559
303	0.2559
304	0.2597
305	0.2609
306	0.2609
307	0.261
308	0.261
309	0.261
310	0.261
311	0.261
312	0.261
313	0.261
314	0.2629
315	0.2629
316	0.2629
317	0.2923
318	0.2931
319	0.2932
320	0.2931
321	0.2929
322	0.2941
323	0.2938
324	0.2935
325	0.2933
326	0.2963
327	0.296
328	0.2957
329	0.2953
330	0.295
331	0.2946
332	0.2942
333	0.2938
334	0.2974


==> figures/datFiles/meanPEB_AgentPosition_snr0001.dat <==
2	0.5826
3	0.5535
4	0.5445
5	0.5383
6	0.5333
7	0.529
8	0.5272
9	0.5316
10	0.5332
11	0.5317
12	0.5289
13	0.5253
14	0.5212
15	0.5167
16	0.512
17	0.5071
18	0.5021
19	0.4969
20	0.4915
21	0.4872
22	0.483
23	0.4788
24	0.4746
25	0.4703
26	0.4661
27	0.462
28	0.4579
29	0.454
30	0.4531
31	0.4525
32	0.4505
33	0.4477
34	0.4449
35	0.4423
36	0.4408
37	0.4393
38	0.4379
39	0.4364
40	0.4351
41	0.434
42	0.433
43	0.4321
44	0.4314
45	0.4307
46	0.4302
47	0.4298
48	0.4296
49	0.4295
50	0.4295
51	0.4297
52	0.43
53	0.4229
54	0.4231
55	0.4236
56	0.4243
57	0.4257
58	0.427
59	0.4284
60	0.4298
61	0.4314
62	0.4331
63	0.4573
64	0.4611
65	0.4633
66	0.4657
67	0.4681
68	0.4707
69	0.4734
70	0.4763
71	0.4793
72	0.4824
73	0.4857
74	0.4891
75	0.4927
76	0.4963
77	0.5001
78	0.4975
79	0.4956
80	0.4922
81	0.4944
82	0.4978
83	0.5013
84	0.505
85	0.5088
86	0.5127
87	0.5166
88	0.5207
89	0.5247
90	0.5288
91	0.533
92	0.5372
93	0.5414
94	0.5457
95	0.5491
96	0.552
97	0.5545
98	0.5566
99	0.5582
100	0.5594
101	0.5602
102	0.5605
103	0.5604
104	0.5518
105	0.5483
106	0.5455
107	0.543
108	0.5405
109	0.5378
110	0.5349
111	0.5317
112	0.5282
113	0.5245
114	0.5204
115	0.5298
116	0.5273
117	0.5236
118	0.5183
119	0.5128
120	0.5074
121	0.4976
122	0.4923
123	0.5002
124	0.4947
125	0.4942
126	0.4846
127	0.4757
128	0.4704
129	0.4651
130	0.46
131	0.4549
132	0.45
133	0.4451
134	0.4403
135	0.4366
136	0.4336
137	0.4312
138	0.4295
139	0.4285
140	0.4282
141	0.4279
142	0.429
143	0.4308
144	0.4332
145	0.4363
146	0.4401
147	0.4443
148	0.4491
149	0.4543
150	0.4555
151	0.4611
152	0.467
153	0.4732
154	0.4795
155	0.4875
156	0.4954
157	0.5032
158	0.5098
159	0.5171
160	0.54
161	0.5505
162	0.5591
163	0.5674
164	0.5753
165	0.5829
166	0.5904
167	0.5976
168	0.6048
169	0.4131
170	0.4089
171	0.4089
172	0.402
173	0.4018
174	0.4017
175	0.4016
176	0.4015
177	0.3968
178	0.3961
179	0.3958
180	0.3955
181	0.3951
182	0.4002
183	0.4021
184	0.4017
185	0.4012
186	0.398
187	0.3966
188	0.3833
189	0.3778
190	0.3754
191	0.3749
192	0.3746
193	0.3745
194	0.3745
195	0.3745
196	0.3745
197	0.3745
198	0.3745
199	0.3745
200	0.3746
201	0.3746
202	0.3747
203	0.3747
204	0.3748
205	0.3766
206	0.3768
207	0.3769
208	0.3751
209	0.3747
210	0.3748
211	0.3749
212	0.375
213	0.3732
214	0.373
215	0.3729
216	0.3731
217	0.3733
218	0.3735
219	0.3737
220	0.3739
221	0.3732
222	0.3733
223	0.3735
224	0.3738
225	0.3741
226	0.3745
227	0.3748
228	0.3751
229	0.3754
230	0.3757
231	0.376
232	0.3763
233	0.3765
234	0.3767
235	0.3768
236	0.3769
237	0.3769
238	0.3769
239	0.3769
240	0.3768
241	0.3768
242	0.3768
243	0.3768
244	0.3767
245	0.3767
246	0.3766
247	0.3766
248	0.3765
249	0.3765
250	0.3764
251	0.3763
252	0.3762
253	0.3761
254	0.376
255	0.3775
256	0.3775
257	0.3774
258	0.3758
259	0.3756
260	0.3754
261	0.3751
262	0.3749
263	0.3747
264	0.3745
265	0.3743
266	0.3792
267	0.379
268	0.3789
269	0.3787
270	0.3785
271	0.3783
272	0.3781
273	0.3779
274	0.3777
275	0.3774
276	0.3772
277	0.3771
278	0.3803
279	0.3803
280	0.3801
281	0.3798
282	0.3795
283	0.3792
284	0.3789
285	0.3785
286	0.3781
287	0.386
288	0.3858
289	0.3855
290	0.6041
291	0.6296
292	0.6305
293	0.6298
294	0.6276
295	0.6278
296	0.6247
297	0.6213
298	0.6178
299	0.6166
300	0.6132
301	0.6094
302	0.6055
303	0.6015
304	0.5975
305	0.5934
306	0.5892
307	0.5922


==> figures/datFiles/meanPEB_AgentPosition_snr0001_doubleBounce1.dat <==
2	0.007413
3	0.007033
4	0.007152
5	0.007151
6	0.007142
7	0.007133
8	0.007387
9	0.007614
10	0.007717
11	0.007758
12	0.007775
13	0.00778
14	0.007778
15	0.007773
16	0.007765
17	0.007755
18	0.007744
19	0.007731
20	0.007718
21	0.007703
22	0.007687
23	0.00767
24	0.007652
25	0.007635
26	0.007618
27	0.007591
28	0.007563
29	0.007553
30	0.007557
31	0.007808
32	0.007972
33	0.008085
34	0.008126
35	0.008143
36	0.008154
37	0.008162
38	0.008169
39	0.008171
40	0.008178
41	0.008189
42	0.0082
43	0.008211
44	0.008223
45	0.008235
46	0.008248
47	0.008261
48	0.008275
49	0.008288
50	0.008302
51	0.008317
52	0.008332
53	0.007941
54	0.007898
55	0.007898
56	0.007903
57	0.007961
58	0.008002
59	0.008028
60	0.008048
61	0.008065
62	0.008081
63	0.008789
64	0.009021
65	0.009077
66	0.009101
67	0.009119
68	0.009134
69	0.009149
70	0.009163
71	0.009178
72	0.009194
73	0.009209
74	0.009225
75	0.009242
76	0.009259
77	0.009276
78	0.009046
79	0.008676
80	0.008581
81	0.008578
82	0.00859
83	0.008607
84	0.008626
85	0.008645
86	0.008665
87	0.008686
88	0.008706
89	0.008726
90	0.008746
91	0.008767
92	0.008787
93	0.008807
94	0.008827
95	0.008846
96	0.008867
97	0.008889
98	0.00891
99	0.008931
100	0.008951
101	0.008972
102	0.008587
103	0.008477
104	0.008456
105	0.008422
106	0.008371
107	0.008321
108	0.008268
109	0.00822
110	0.008174
111	0.00813
112	0.008087
113	0.008046
114	0.008005
115	0.008137
116	0.008161
117	0.008137
118	0.008101
119	0.008063
120	0.008025
121	0.007879
122	0.007845
123	0.007927
124	0.007898
125	0.007985
126	0.007886
127	0.007755
128	0.007721
129	0.007696
130	0.007672
131	0.007648
132	0.007626
133	0.007604
134	0.007584
135	0.007564
136	0.007546
137	0.007528
138	0.007511
139	0.007496
140	0.007461
141	0.007445
142	0.00743
143	0.007418
144	0.007406
145	0.007423
146	0.007457
147	0.007492
148	0.007525
149	0.007461
150	0.007484
151	0.007511
152	0.007538
153	0.007565
154	0.00759
155	0.007615
156	0.007639
157	0.007662
158	0.007672
159	0.007692
160	0.008284
161	0.008476
162	0.008536
163	0.008575
164	0.008611
165	0.008644
166	0.008677
167	0.008709
168	0.00874
169	0.005504
170	0.005377
171	0.005358
172	0.00527
173	0.005251
174	0.005234
175	0.005218
176	0.005201
177	0.005094
178	0.005069
179	0.005054
180	0.00504
181	0.005025
182	0.005054
183	0.005071
184	0.005058
185	0.005043
186	0.004998
187	0.004971
188	0.004947
189	0.004913
190	0.004886
191	0.004859
192	0.004834
193	0.004809
194	0.004828
195	0.004804
196	0.004779
197	0.004754
198	0.00473
199	0.004706
200	0.004683
201	0.004661
202	0.004638
203	0.004625
204	0.004614
205	0.004604
206	0.004593
207	0.004582
208	0.004572
209	0.004546
210	0.00453
211	0.004519
212	0.004512
213	0.004506
214	0.004503
215	0.004415
216	0.004396
217	0.004384
218	0.004403
219	0.004404
220	0.004403
221	0.004402
222	0.004401
223	0.0044
224	0.004399
225	0.004398
226	0.004396
227	0.004395
228	0.004394
229	0.004393
230	0.004392
231	0.004392
232	0.004391
233	0.00439
234	0.004363
235	0.004356
236	0.004351
237	0.004349
238	0.004348
239	0.004347
240	0.004353
241	0.004362
242	0.004371
243	0.00438
244	0.004389
245	0.004373
246	0.00438
247	0.004343
248	0.004347
249	0.004353
250	0.00436
251	0.004368
252	0.004375
253	0.004382
254	0.004389
255	0.004396
256	0.004403
257	0.004409
258	0.004416
259	0.004422
260	0.004428
261	0.004433
262	0.004439
263	0.004444
264	0.00445
265	0.004455
266	0.00446
267	0.004464
268	0.004469
269	0.004473
270	0.004478
271	0.004482
272	0.004486
273	0.004489
274	0.004493
275	0.004496
276	0.0045
277	0.004503
278	0.004505
279	0.004508
280	0.004511
281	0.004513
282	0.004538
283	0.004541
284	0.004543
285	0.004532
286	0.004532
287	0.004531
288	0.004532
289	0.004533
290	0.004534
291	0.004534
292	0.004535
293	0.004574
294	0.004575
295	0.004576
296	0.004576
297	0.004575
298	0.004575
299	0.004574
300	0.004579
301	0.004585
302	0.004592
303	0.004598
304	0.004612
305	0.004661
306	0.00467
307	0.004676
308	0.004682
309	0.004688
310	0.004693
311	0.004698
312	0.004703
313	0.004708
314	0.004819
315	0.004827
316	0.004833
317	0.007652
318	0.008328
319	0.00838
320	0.008376
321	0.008365
322	0.008381
323	0.008364
324	0.008343
325	0.008321
326	0.00833
327	0.008313
328	0.008288
329	0.008263
330	0.008237
331	0.008211
332	0.008184
333	0.008157
334	0.008261


==> figures/datFiles/meanPEB_AgentVelocity_snr0001_doubleBounce1.dat <==
2	0.002613
3	0.01401
4	0.01423
5	0.01425
6	0.01426
7	0.01426
8	0.01431
9	0.01433
10	0.01433
11	0.01433
12	0.01433
13	0.01433
14	0.01433
15	0.01433
16	0.01433
17	0.01433
18	0.01433
19	0.01433
20	0.01432
21	0.01432
22	0.01432
23	0.01432
24	0.01431
25	0.01431
26	0.01431
27	0.01431
28	0.01426
29	0.01426
30	0.01426
31	0.01431
32	0.01431
33	0.01437
34	0.01439
35	0.01439
36	0.0144
37	0.01441
38	0.01442
39	0.01442
40	0.01443
41	0.01444
42	0.01444
43	0.01445
44	0.01446
45	0.01447
46	0.01448
47	0.01449
48	0.0145
49	0.01451
50	0.01452
51	0.01453
52	0.01454
53	0.01447
54	0.01441
55	0.01441
56	0.01442
57	0.01444
58	0.01446
59	0.01447
60	0.01448
61	0.01449
62	0.0145
63	0.01492
64	0.01499
65	0.01501
66	0.01502
67	0.01503
68	0.01504
69	0.01505
70	0.01506
71	0.01507
72	0.01508
73	0.01508
74	0.01509
75	0.0151
76	0.01511
77	0.01512
78	0.01506
79	0.01494
80	0.0149
81	0.01489
82	0.01489
83	0.01489
84	0.01489
85	0.0149
86	0.0149
87	0.0149
88	0.01491
89	0.01491
90	0.01491
91	0.01492
92	0.01492
93	0.01492
94	0.01492
95	0.01493
96	0.01493
97	0.01493
98	0.01493
99	0.01494
100	0.01494
101	0.01494
102	0.01489
103	0.01488
104	0.01487
105	0.01486
106	0.01485
107	0.01484
108	0.01482
109	0.0148
110	0.01479
111	0.01477
112	0.01476
113	0.01475
114	0.01474
115	0.01482
116	0.01487
117	0.01487
118	0.01486
119	0.01485
120	0.01484
121	0.0148
122	0.01475
123	0.01492
124	0.01498
125	0.01509
126	0.01508
127	0.015
128	0.01495
129	0.01494
130	0.01493
131	0.01492
132	0.01491
133	0.01491
134	0.0149
135	0.01489
136	0.01488
137	0.01488
138	0.01487
139	0.01486
140	0.01485
141	0.01484
142	0.01483
143	0.01483
144	0.01482
145	0.01483
146	0.01484
147	0.01485
148	0.01487
149	0.01484
150	0.01483
151	0.01484
152	0.01485
153	0.01486
154	0.01487
155	0.01488
156	0.01489
157	0.01489
158	0.0149
159	0.0149
160	0.01506
161	0.0151
162	0.01512
163	0.01513
164	0.01514
165	0.01515
166	0.01516
167	0.01517
168	0.01518
169	0.01434
170	0.01321
171	0.01316
172	0.01313
173	0.01307
174	0.01306
175	0.01305
176	0.01304
177	0.013
178	0.01298
179	0.01296
180	0.01295
181	0.01294
182	0.01296
183	0.01301
184	0.01302
185	0.01301
186	0.01299
187	0.0129
188	0.0129
189	0.01288
190	0.01286
191	0.01284
192	0.01282
193	0.0128
194	0.01283
195	0.01284
196	0.01282
197	0.0128
198	0.01278
199	0.01276
200	0.01274
201	0.01272
202	0.01271
203	0.01269
204	0.01268
205	0.01268
206	0.01267
207	0.01266
208	0.01265
209	0.01263
210	0.01258
211	0.01257
212	0.01256
213	0.01256
214	0.01256
215	0.0125
216	0.01234
217	0.01233
218	0.01235
219	0.01236
220	0.01236
221	0.01236
222	0.01236
223	0.01237
224	0.01237
225	0.01237
226	0.01237
227	0.01237
228	0.01238
229	0.01238
230	0.01238
231	0.01238
232	0.01238
233	0.01239
234	0.01237
235	0.01232
236	0.01232
237	0.01232
238	0.01232
239	0.01232
240	0.01233
241	0.01233
242	0.01234
243	0.01235
244	0.01236
245	0.01237
246	0.01237
247	0.01235
248	0.01232
249	0.01233
250	0.01234
251	0.01234
252	0.01235
253	0.01236
254	0.01237
255	0.01237
256	0.01238
257	0.01239
258	0.01239
259	0.0124
260	0.01241
261	0.01241
262	0.01242
263	0.01242
264	0.01243
265	0.01243
266	0.01244
267	0.01245
268	0.01245
269	0.01245
270	0.01246
271	0.01246
272	0.01247
273	0.01247
274	0.01248
275	0.01248
276	0.01248
277	0.01249
278	0.01249
279	0.01249
280	0.0125
281	0.0125
282	0.01251
283	0.01253
284	0.01253
285	0.01252
286	0.0125
287	0.01251
288	0.01251
289	0.01251
290	0.01251
291	0.01251
292	0.01251
293	0.01255
294	0.01258
295	0.01258
296	0.01258
297	0.01258
298	0.01258
299	0.01259
300	0.01259
301	0.0126
302	0.0126
303	0.01261
304	0.01262
305	0.01266
306	0.0127
307	0.0127
308	0.01271
309	0.01272
310	0.01273
311	0.01273
312	0.01274
313	0.01275
314	0.01282
315	0.01289
316	0.01289
317	0.01453
318	0.01484
319	0.01495
320	0.01496
321	0.01495
322	0.01497
323	0.01498
324	0.01498
325	0.01498
326	0.01499
327	0.01499
328	0.01498
329	0.01498
330	0.01498
331	0.01497
332	0.01497
333	0.01497
334	0.01503


==> figures/datFiles/meanPEB_MVA_snr0001_doubleBounce1.dat <==
2	0.08127
3	0.06889
4	0.06192
5	0.05735
6	0.05408
7	0.05159
8	0.05082
9	0.04989
10	0.04892
11	0.04799
12	0.04713
13	0.04634
14	0.04563
15	0.04499
16	0.04442
17	0.04391
18	0.04345
19	0.04303
20	0.04265
21	0.04231
22	0.042
23	0.04172
24	0.04146
25	0.04123
26	0.04101
27	0.02555
28	0.02485
29	0.02468
30	0.02461
31	0.02545
32	0.02597
33	0.02796
34	0.02939
35	0.03052
36	0.03144
37	0.03223
38	0.03291
39	0.03355
40	0.03411
41	0.03462
42	0.03507
43	0.03548
44	0.03584
45	0.03617
46	0.03645
47	0.03671
48	0.03693
49	0.03713
50	0.0373
51	0.03745
52	0.03757
53	0.03689
54	0.03676
55	0.03676
56	0.03678
57	0.0373
58	0.03753
59	0.03762
60	0.03765
61	0.03764
62	0.03761
63	0.03893
64	0.03965
65	0.04
66	0.04017
67	0.04024
68	0.04025
69	0.04024
70	0.04021
71	0.04017
72	0.04012
73	0.04007
74	0.04002
75	0.03996
76	0.0399
77	0.03984
78	0.03788
79	0.03579
80	0.03522
81	0.03496
82	0.0348
83	0.03468
84	0.03458
85	0.03448
86	0.03438
87	0.03429
88	0.03419
89	0.0341
90	0.034
91	0.03391
92	0.03381
93	0.03371
94	0.03362
95	0.03352
96	0.03342
97	0.03333
98	0.03323
99	0.03314
100	0.03304
101	0.03294
102	0.03229
103	0.03203
104	0.03188
105	0.03177
106	0.03169
107	0.03162
108	0.02424
109	0.02314
110	0.02281
111	0.02268
112	0.02261
113	0.02256
114	0.02252
115	0.0237
116	0.02422
117	0.02448
118	0.0246
119	0.02466
120	0.02467
121	0.02331
122	0.02319
123	0.02304
124	0.02316
125	0.02438
126	0.02479
127	0.02542
128	0.02601
129	0.02651
130	0.02694
131	0.0273
132	0.0276
133	0.02786
134	0.02808
135	0.02826
136	0.02841
137	0.02855
138	0.02867
139	0.02878
140	0.02812
141	0.02813
142	0.02817
143	0.02821
144	0.02825
145	0.02827
146	0.02827
147	0.02824
148	0.0282
149	0.02761
150	0.02751
151	0.0274
152	0.02729
153	0.02717
154	0.02704
155	0.0269
156	0.02676
157	0.02662
158	0.02607
159	0.02585
160	0.02612
161	0.0261
162	0.02599
163	0.02586
164	0.02571
165	0.02557
166	0.02542
167	0.02528
168	0.02514
169	0.02429
170	0.02404
171	0.02389
172	0.02288
173	0.02267
174	0.02253
175	0.02337
176	0.0241
177	0.02459
178	0.02519
179	0.02578
180	0.02634
181	0.02686
182	0.02746
183	0.0284
184	0.02896
185	0.02943
186	0.02208
187	0.02063
188	0.02085
189	0.02
190	0.01984
191	0.01981
192	0.01982
193	0.01984
194	0.0211
195	0.02215
196	0.02308
197	0.02393
198	0.02471
199	0.02543
200	0.02611
201	0.02675
202	0.02736
203	0.02794
204	0.02849
205	0.029
206	0.02946
207	0.02989
208	0.0303
209	0.02309
210	0.02155
211	0.02096
212	0.02072
213	0.02062
214	0.02133
215	0.01971
216	0.01949
217	0.01946
218	0.02071
219	0.02154
220	0.02212
221	0.02252
222	0.02281
223	0.02301
224	0.02316
225	0.02327
226	0.02336
227	0.02343
228	0.0235
229	0.02355
230	0.0236
231	0.02365
232	0.02369
233	0.02373
234	0.02185
235	0.0213
236	0.02109
237	0.02103
238	0.02102
239	0.02105
240	0.02106
241	0.02106
242	0.02105
243	0.02105
244	0.02104
245	0.01933
246	0.01901
247	0.01825
248	0.01806
249	0.01909
250	0.01995
251	0.02065
252	0.02123
253	0.02169
254	0.02207
255	0.02237
256	0.0226
257	0.02278
258	0.02291
259	0.02301
260	0.02308
261	0.02312
262	0.02315
263	0.02316
264	0.02316
265	0.02316
266	0.02314
267	0.02313
268	0.02311
269	0.02309
270	0.02306
271	0.02304
272	0.02301
273	0.02299
274	0.02297
275	0.02294
276	0.02292
277	0.0229
278	0.02288
279	0.02286
280	0.02284
281	0.02283
282	0.023
283	0.02309
284	0.02316
285	0.0225
286	0.02239
287	0.02237
288	0.02238
289	0.02239
290	0.0224
291	0.0224
292	0.02148
293	0.02143
294	0.02137
295	0.02134
296	0.02132
297	0.02132
298	0.02132
299	0.02133
300	0.02135
301	0.02137
302	0.02139
303	0.02141
304	0.02169
305	0.02198
306	0.02208
307	0.02215
308	0.0222
309	0.02224
310	0.02229
311	0.02233
312	0.02237
313	0.02241
314	0.02268
315	0.0228
316	0.02287
317	0.02362
318	0.02406
319	0.02427
320	0.02439
321	0.02446
322	0.02472
323	0.02484
324	0.02493
325	0.02499
326	0.02591
327	0.02673
328	0.02748
329	0.02818
330	0.02884
331	0.02946
332	0.03005
333	0.03063
334	0.03206


==> figures/datFiles/meanPositionErrorVarLower_MVA1_snr0001.dat <==
2	19.07
3	19.07
4	19.07
5	19.07
6	19.07
7	19.07
8	19.07
9	19.07
10	19.07
11	19.07
12	11.87
13	5.239
14	5.137
15	4.577
16	2.821
17	4.779
18	3.34
19	3.6
20	2.562
21	3.113
22	2.658
23	2.577
24	2.612
25	2.78
26	1.611
27	1.681
28	1.51
29	1.876
30	1.561
31	1.319
32	2.104
33	1.872
34	1.861
35	1.867
36	1.532
37	1.327
38	1.268
39	1.158
40	0.8737
41	1.001
42	1.015
43	0.855
44	0.8145
45	0.8711
46	1.05
47	1.045
48	0.9194
49	0.8281
50	0.6937
51	1.136
52	0.8952
53	0.8955
54	1.191
55	0.7046
56	0.7785
57	0.6645
58	0.791
59	0.8247
60	0.7238
61	1.035
62	0.6715
63	0.8059
64	0.6472
65	0.9666
66	0.6565
67	0.8583
68	0.9636
69	0.6732
70	0.8464
71	0.8397
72	0.7776
73	1.045
74	0.8763
75	0.9465
76	0.7815
77	1.02
78	0.9984
79	0.8277
80	0.9395
81	1.116
82	1.246
83	0.7946
84	0.7656
85	0.7151
86	0.9397
87	1.191
88	1.129
89	1.038
90	0.9648
91	1.212
92	1.02
93	0.9553
94	0.7588
95	0.9489
96	0.9468
97	0.9314
98	1.111
99	1.301
100	1.123
101	1.332
102	1.292
103	1.167
104	0.9839
105	1.306
106	1.397
107	1.133
108	1.028
109	1.082
110	1.091
111	1.292
112	1.017
113	1.203
114	0.9651
115	1.335
116	1.142
117	1.208
118	1.3
119	1.147
120	1.31
121	1.034
122	0.7609
123	1.103
124	0.6257
125	0.8753
126	0.4143
127	0.4811
128	0.4579
129	0.4371
130	0.4348
131	0.4556
132	0.3516
133	0.4271
134	0.3236
135	0.413
136	0.4887
137	0.3822
138	0.3454
139	0.3318
140	0.3249
141	0.2854
142	0.3875
143	0.3263
144	0.3066
145	0.2619
146	0.302
147	0.4035
148	0.2934
149	0.3189
150	0.2032
151	0.2079
152	0.1886
153	0.2116
154	0.1722
155	0.2077
156	0.2396
157	0.1499
158	0.1966
159	0.18
160	0.1513
161	0.2472
162	0.2475
163	0.2202
164	0.2189
165	0.1991
166	0.2243
167	0.1936
168	0.2264
169	0.2516
170	0.2822
171	0.1998
172	0.2275
173	0.2509
174	0.1872
175	0.2156
176	0.1878
177	0.2073
178	0.2932
179	0.2388
180	0.228
181	0.246
182	0.188
183	0.1778
184	0.2245
185	0.2162
186	0.213
187	0.2039
188	0.2629
189	0.3012
190	0.2524
191	0.2306
192	0.2337
193	0.209
194	0.1592
195	0.2631
196	0.2301
197	0.2647
198	0.365
199	0.2624
200	0.2332
201	0.2777
202	0.1992
203	0.3039
204	0.2643
205	0.2392
206	0.3235
207	0.2271
208	0.3295
209	0.3472
210	0.2741
211	0.3664
212	0.3024
213	0.3255
214	0.2447
215	0.3838
216	0.3651
217	0.3766
218	0.5021
219	0.4107
220	0.4152
221	0.4543
222	0.3816
223	0.5121
224	0.4296
225	0.4113
226	0.5575
227	0.497
228	0.6226
229	0.6496
230	0.4501
231	0.5589
232	0.7434
233	0.4656
234	0.7441
235	0.6975
236	0.5517
237	0.6742
238	0.3861
239	0.4548
240	0.7739
241	0.7894
242	0.6363
243	0.7304
244	0.5963
245	0.6873
246	0.7882
247	1.032
248	0.8907
249	0.7399
250	0.7353
251	0.9095
252	0.8133
253	0.9777
254	1.197
255	1.074
256	1.079
257	1.013
258	1.035
259	1.176
260	1.226
261	1.092
262	1.239
263	1.326
264	1.1
265	0.9386
266	1.392
267	1.216
268	1.145
269	1.485
270	1.666
271	1.526
272	1.98
273	1.917
274	2.134
275	2.338
276	2.157
277	1.601
278	2.102
279	1.48
280	2.102
281	1.594
282	1.343
283	1.501
284	1.945
285	1.922
286	1.652
287	0.5697
288	0.2976
289	0.4079
290	0.4065
291	0.5016
292	0.4473
293	0.3912
294	0.4321
295	0.5351
296	0.4635
297	0.3513
298	0.4343
299	0.3475
300	0.3261
301	0.3311
302	0.4857
303	0.4345
304	0.3959
305	0.4949
306	0.3764
307	0.4378


==> figures/datFiles/meanPositionErrorVarLower_MVA2_snr0001.dat <==
2	9.461
3	2.031
4	2.202
5	1.672
6	1.559
7	1.256
8	1.216
9	1.104
10	1.439
11	0.7632
12	1.032
13	1.031
14	0.711
15	0.8803
16	0.8514
17	0.9088
18	0.9205
19	1.007
20	0.7936
21	0.9251
22	0.8145
23	1.051
24	1.096
25	1.024
26	1.357
27	1.208
28	0.9317
29	1.059
30	0.9836
31	1.045
32	0.955
33	0.9131
34	0.7708
35	0.8585
36	0.6706
37	0.7714
38	0.5353
39	0.6027
40	0.5255
41	0.5711
42	0.491
43	0.3916
44	0.3546
45	0.5669
46	0.3912
47	0.564
48	0.5699
49	0.642
50	0.7451
51	0.6686
52	0.5158
53	0.5384
54	0.6023
55	0.6497
56	0.5142
57	0.508
58	0.6603
59	0.4866
60	0.5417
61	0.4972
62	0.4043
63	0.5855
64	0.7427
65	0.6532
66	0.7675
67	0.6287
68	0.6965
69	0.8178
70	1.058
71	1.167
72	1.188
73	1.009
74	1.347
75	0.9479
76	1.042
77	1.227
78	1.022
79	1.04
80	1.285
81	0.9986
82	0.8327
83	0.8643
84	1.055
85	0.9245
86	0.8514
87	0.9188
88	0.7106
89	0.7131
90	0.7649
91	0.4374
92	0.8099
93	0.7729
94	0.7647
95	0.642
96	0.7345
97	0.9035
98	0.6765
99	0.8911
100	0.594
101	0.9746
102	0.8157
103	0.7977
104	0.4022
105	0.7849
106	0.5771
107	0.7647
108	0.7379
109	0.6309
110	0.5899
111	0.531
112	0.6487
113	0.7126
114	0.9697
115	0.709
116	0.6372
117	0.7414
118	0.9559
119	0.8618
120	0.7307
121	0.9008
122	0.9639
123	1.009
124	0.9173
125	0.8837
126	0.7703
127	0.5193
128	0.8057
129	0.6915
130	0.6013
131	0.6353
132	0.6131
133	0.7076
134	0.4139
135	0.4139
136	0.4842
137	0.7828
138	0.6951
139	0.6574
140	0.6135
141	0.6433
142	0.6154
143	0.5392
144	0.6622
145	0.5121
146	0.6483
147	0.5643
148	0.4854
149	0.5159
150	0.4446
151	0.5404
152	0.5817
153	0.5715
154	0.5893
155	0.4816
156	0.559
157	0.5118
158	0.5601
159	0.4759
160	0.3549
161	0.414
162	0.4497
163	0.4408
164	0.5025
165	0.5641
166	0.7252
167	0.5078
168	0.6564
169	0.5638
170	0.6768
171	0.7784
172	0.4084
173	0.3632
174	0.3712
175	0.3443
176	0.3996
177	0.3862
178	0.3982
179	0.3801
180	0.4087
181	0.5267
182	0.4539
183	0.347
184	0.4828
185	0.359
186	1.016
187	1.192
188	1.405
189	1.531
190	1.18
191	1.272
192	1.466
193	1.61
194	1.515
195	1.804
196	1.794
197	1.78
198	2.022
199	1.886
200	2.115
201	1.909
202	2.169
203	2.573
204	2.449
205	2.696
206	2.392
207	2.521
208	2.704
209	2.932
210	2.756
211	2.415
212	1.795
213	1.694
214	1.908
215	1.759
216	1.811
217	1.715
218	2.239
219	2.358
220	2.413
221	1.986
222	1.875
223	1.558
224	1.658
225	1.314
226	1.333
227	1.291
228	1.426
229	0.9513
230	1.584
231	1.907
232	1.852
233	1.635
234	1.723
235	1.312
236	1.397
237	1.429
238	1.143
239	1.555
240	1.607
241	1.46
242	1.484
243	1.461
244	1.457
245	1.993
246	1.617
247	1.469
248	1.893
249	1.801
250	1.783
251	2.012
252	1.627
253	1.92
254	1.943
255	1.816
256	1.78
257	1.858
258	2.061
259	2.07
260	2.339
261	1.904
262	1.745
263	2.074
264	2.824
265	2.016
266	2.103
267	2.629
268	2.354
269	2.27
270	2.287
271	2.426
272	2.461
273	2.282
274	2.979
275	2.917
276	3.556
277	2.496
278	1.288
279	0.937
280	1.284
281	1.255
282	0.909
283	0.9811
284	0.974
285	0.8907
286	0.6344
287	1.024
288	0.6793
289	0.5471
290	0.3745
291	0.6234
292	0.4637
293	0.5061
294	0.6326
295	0.4362
296	0.5866
297	0.2976
298	0.5307
299	0.4341
300	0.5882
301	0.4256
302	0.5492
303	0.4377
304	0.4655
305	0.4917
306	0.4407
307	0.4424


==> figures/datFiles/meanPositionErrorVarLower_MVA3_snr0001.dat <==
2	7.646
3	4.833
4	5.42
5	5.341
6	5.196
7	5.394
8	5.569
9	5.76
10	6.118
11	6.244
12	5.523
13	5.206
14	5.853
15	6.369
16	6.205
17	5.949
18	5.852
19	6.369
20	5.344
21	4.573
22	4.884
23	5.356
24	5.835
25	5.608
26	5.596
27	5.949
28	5.214
29	4.645
30	4.05
31	4.801
32	4.836
33	5.208
34	5.114
35	4.869
36	3.832
37	3.595
38	4.368
39	4.508
40	3.841
41	4.031
42	4.478
43	4.219
44	4.168
45	3.553
46	4.419
47	4.573
48	4.871
49	4.63
50	5.071
51	4.098
52	4.892
53	3.969
54	3.897
55	3.257
56	3.27
57	3.701
58	3.928
59	3.312
60	3.641
61	3.112
62	3.092
63	4.035
64	3.271
65	3.697
66	3.872
67	4.375
68	4.348
69	5.137
70	5.128
71	5.417
72	5.2
73	5.239
74	4.916
75	4.895
76	5.213
77	5
78	5.197
79	5.254
80	5.488
81	4.662
82	5.557
83	6.019
84	5.385
85	5.587
86	5.235
87	5.341
88	5.297
89	4.679
90	4.423
91	4.226
92	4.402
93	4.632
94	3.791
95	4.606
96	4.469
97	5.01
98	4.586
99	4.964
100	4.285
101	5.002
102	4.885
103	4.379
104	4.514
105	4.608
106	4.036
107	4.052
108	3.608
109	3.441
110	3.334
111	3.739
112	3.825
113	4.305
114	4.123
115	4.626
116	4.359
117	4.304
118	4.267
119	4.262
120	4.805
121	4.604
122	5.196
123	3.893
124	3.476
125	3.073
126	3.091
127	2.227
128	1.73
129	1.894
130	1.821
131	1.712
132	1.472
133	1.514
134	0.9003
135	1.064
136	1.1
137	1.097
138	0.7676
139	0.7207
140	0.9456
141	0.9289
142	0.7566
143	0.8585
144	0.7871
145	0.905
146	0.7837
147	0.7623
148	0.6626
149	0.519
150	0.6017
151	0.8676
152	0.7177
153	0.709
154	0.7131
155	0.7742
156	0.6641
157	0.4338
158	0.5974
159	0.7508
160	0.4146
161	0.5613
162	0.5782
163	0.5569
164	0.4945
165	0.5442
166	0.6119
167	0.6809
168	0.5437
169	0.5789
170	0.5217
171	0.6567
172	0.6901
173	0.5828
174	0.651
175	0.5423
176	0.4116
177	0.3951
178	0.3309
179	0.6312
180	0.5379
181	0.4072
182	0.6531
183	0.5023
184	0.6706
185	0.4644
186	0.5691
187	0.4726
188	0.493
189	0.3292
190	0.6736
191	0.5155
192	0.5881
193	0.5485
194	0.5494
195	0.4759
196	0.4758
197	0.5281
198	0.545
199	0.5465
200	0.5866
201	0.6667
202	0.5776
203	0.5478
204	0.7044
205	0.8319
206	0.5694
207	0.7177
208	0.676
209	0.5226
210	0.7167
211	0.773
212	0.6615
213	0.6625
214	0.7652
215	0.6145
216	0.7801
217	0.6762
218	0.5167
219	0.7091
220	0.6218
221	0.6487
222	0.5309
223	0.4581
224	0.7107
225	0.9072
226	0.707
227	0.6906
228	0.7305
229	0.6873
230	0.6585
231	0.8992
232	0.6811
233	0.7487
234	0.823
235	0.649
236	0.9286
237	0.7131
238	0.7363
239	0.6582
240	0.6951
241	0.6309
242	0.6293
243	0.6882
244	0.9837
245	0.8119
246	0.781
247	0.5492
248	1.017
249	0.7312
250	0.9326
251	0.8425
252	0.8411
253	0.689
254	0.8962
255	0.9125
256	0.5735
257	0.7742
258	0.8528
259	0.9927
260	0.7992
261	0.7787
262	0.867
263	0.7637
264	0.9658
265	0.8141
266	0.8945
267	1.019
268	1.168
269	1.052
270	0.9834
271	0.9536
272	1.79
273	1.51
274	1.763
275	1.496
276	1.222
277	1.821
278	1.684
279	1.54
280	1.316
281	1.411
282	1.515
283	1.552
284	1.812
285	1.172
286	1.318
287	1.484
288	1.2
289	1.343
290	1.243
291	0.8517
292	1.275
293	0.9545
294	1.115
295	1.145
296	1.061
297	0.7624
298	1.134
299	1.192
300	0.9786
301	1.105
302	1.133
303	1.229
304	0.7222
305	1.096
306	1.07
307	0.8364


==> figures/datFiles/meanPositionErrorVarLower_MVA4_snr0001.dat <==
2	38.27
3	1.927
4	3.161
5	3.124
6	3.319
7	2.864
8	2.658
9	1.524
10	1.948
11	1.673
12	1.578
13	1.015
14	0.9273
15	0.5039
16	0.8755
17	0.694
18	0.7412
19	0.6687
20	0.733
21	0.6348
22	0.6131
23	0.6744
24	0.4942
25	0.6109
26	0.6981
27	0.6305
28	0.4336
29	0.4646
30	0.4746
31	0.4731
32	0.4774
33	0.4994
34	0.4575
35	0.541
36	0.5268
37	0.5216
38	0.3767
39	0.4097
40	0.4568
41	0.4972
42	0.5565
43	0.3612
44	0.5568
45	0.5097
46	0.5885
47	0.4768
48	0.425
49	0.5462
50	0.5359
51	0.531
52	0.6462
53	0.6542
54	0.58
55	0.4932
56	0.6138
57	0.4241
58	0.5396
59	0.7724
60	0.7969
61	0.7253
62	0.5024
63	0.5354
64	0.4635
65	0.4962
66	0.6366
67	0.4882
68	0.6152
69	0.571
70	0.5767
71	0.4564
72	0.4023
73	0.5498
74	0.4835
75	0.6031
76	0.4934
77	0.4591
78	0.5476
79	0.7455
80	0.363
81	0.5488
82	0.6675
83	0.4622
84	0.5252
85	0.5545
86	0.5182
87	0.526
88	0.5292
89	0.4848
90	0.7512
91	0.8296
92	0.5328
93	0.6109
94	0.7379
95	0.5453
96	0.6376
97	0.7023
98	0.8051
99	0.5843
100	0.8258
101	0.7014
102	0.6459
103	0.5984
104	0.5008
105	0.7145
106	0.5766
107	0.6526
108	0.6206
109	0.6278
110	0.6524
111	0.5108
112	0.5931
113	0.6266
114	0.664
115	0.7501
116	1.02
117	1.053
118	0.7543
119	0.8836
120	0.8994
121	0.6716
122	0.7448
123	1.008
124	0.6641
125	0.7334
126	1.068
127	1.08
128	0.8678
129	0.7378
130	0.7509
131	0.6767
132	0.4774
133	0.6625
134	0.6364
135	0.6451
136	0.5733
137	0.5617
138	0.7267
139	0.6066
140	0.6873
141	0.9289
142	0.6877
143	0.7897
144	1.085
145	0.6468
146	0.5663
147	0.7413
148	0.8886
149	0.9428
150	0.9593
151	0.6171
152	0.6544
153	0.7192
154	0.6005
155	0.5506
156	0.8705
157	0.9718
158	0.6575
159	0.7909
160	0.7034
161	1.002
162	0.7776
163	0.6949
164	0.7657
165	0.6778
166	0.716
167	0.4377
168	0.5942
169	0.8689
170	0.6588
171	0.5094
172	0.6265
173	0.551
174	0.3971
175	0.7107
176	0.6005
177	0.7364
178	0.6601
179	0.5172
180	0.3663
181	0.5386
182	0.5017
183	0.5893
184	0.3543
185	0.4182
186	0.2451
187	0.4914
188	0.3879
189	0.4694
190	0.4551
191	0.3887
192	0.4816
193	0.3594
194	0.4148
195	0.4438
196	0.5392
197	0.4402
198	0.3413
199	0.4864
200	0.4238
201	0.4187
202	0.5327
203	0.5913
204	0.4746
205	0.474
206	0.482
207	0.6284
208	0.5793
209	0.4707
210	0.5926
211	0.4448
212	0.6161
213	0.5201
214	0.3566
215	0.3921
216	0.5047
217	0.3626
218	0.5406
219	0.4981
220	0.4684
221	0.4741
222	0.4533
223	0.3804
224	0.2738
225	0.4865
226	0.4052
227	0.4529
228	0.4632
229	0.4012
230	0.4624
231	0.5166
232	0.4824
233	0.4663
234	0.5506
235	0.5325
236	0.4809
237	0.5693
238	0.381
239	0.4333
240	0.4703
241	0.3649
242	0.3528
243	0.465
244	0.3827
245	0.2859
246	0.5606
247	0.364
248	0.3059
249	0.3393
250	0.489
251	0.4062
252	0.3936
253	0.4797
254	0.4564
255	0.3455
256	0.4267
257	0.4529
258	0.376
259	0.4708
260	0.4396
261	0.2848
262	0.4029
263	0.504
264	0.421
265	0.5451
266	0.4175
267	0.462
268	0.4329
269	0.3979
270	0.4427
271	0.4874
272	0.5131
273	0.5673
274	0.6171
275	0.4534
276	0.5919
277	0.6088
278	0.3575
279	0.4943
280	0.404
281	0.5007
282	0.4644
283	0.6039
284	0.4116
285	0.4873
286	0.4907
287	0.5364
288	0.3771
289	0.3032
290	0.3936
291	0.4033
292	0.2276
293	0.2759
294	0.2171
295	0.3214
296	0.3674
297	0.3197
298	0.2922
299	0.3114
300	0.2731
301	0.3011
302	0.3428
303	0.3695
304	0.2266
305	0.3398
306	0.2994
307	0.2967


==> figures/datFiles/meanPositionErrorVarLower_MVA5_snr0001.dat <==
2	8.115
3	8.115
4	6.872
5	4.661
6	3.891
7	3.673
8	3.611
9	3.365
10	3.307
11	3.657
12	2.448
13	2.684
14	2.867
15	3.207
16	2.946
17	3.253
18	3.945
19	3.832
20	4.134
21	3.85
22	3.625
23	3.559
24	2.97
25	2.89
26	2.689
27	2.918
28	2.545
29	2.736
30	2.969
31	3.181
32	2.906
33	3.426
34	3.391
35	3.542
36	2.904
37	3.041
38	2.468
39	2.949
40	2.654
41	2.139
42	1.865
43	2.246
44	3.145
45	3.367
46	3.524
47	3.291
48	3.684
49	3.37
50	3.042
51	3.709
52	3.672
53	3.686
54	3.696
55	2.875
56	3.245
57	3.523
58	2.997
59	2.96
60	3.525
61	3.195
62	3.365
63	3.904
64	4.054
65	4.07
66	3.529
67	3.926
68	3.195
69	3.574
70	3.981
71	3.993
72	3.458
73	5.433
74	3.57
75	4.467
76	4.525
77	4.051
78	4.296
79	3.158
80	3.11
81	2.531
82	2.31
83	2.043
84	1.89
85	1.636
86	2.042
87	1.675
88	1.982
89	1.713
90	1.494
91	1.474
92	1.352
93	1.218
94	1.516
95	1.28
96	1.608
97	1.381
98	1.35
99	1.377
100	1.378
101	1.307
102	1.239
103	1.534
104	1.44
105	1.48
106	1.54
107	1.273
108	1.094
109	1.426
110	0.9506
111	1.369
112	1.217
113	0.8458
114	0.7971
115	1.168
116	0.8205
117	2.057
118	2.079
119	2.665
120	3.1
121	3.773
122	3.847
123	3.071
124	2.993
125	2.83
126	2.525
127	1.985
128	1.988
129	2.002
130	1.79
131	1.576
132	1.558
133	1.561
134	1.633
135	1.411
136	1.353
137	1.658
138	1.752
139	1.28
140	1.473
141	1.303
142	1.21
143	1.336
144	1.424
145	1.773
146	1.116
147	1.244
148	1.391
149	1.386
150	1.304
151	0.9514
152	1.039
153	0.7705
154	1.265
155	1.48
156	0.786
157	0.9486
158	1.158
159	0.8143
160	0.8121
161	0.7501
162	0.7917
163	0.6626
164	0.7017
165	0.6427
166	0.7352
167	0.6636
168	0.933
169	0.9981
170	0.4984
171	0.7707
172	0.7605
173	0.8758
174	0.7875
175	0.8811
176	0.5421
177	0.6822
178	0.5555
179	0.6147
180	0.7845
181	0.5721
182	0.7486
183	0.923
184	0.6896
185	0.7236
186	1.141
187	0.6485
188	0.6995
189	0.7968
190	0.6983
191	0.6637
192	0.6656
193	0.7025
194	0.5213
195	0.4717
196	0.5893
197	0.6627
198	0.7182
199	0.7308
200	0.9264
201	0.8953
202	0.69
203	0.7271
204	0.5763
205	0.8639
206	0.485
207	0.6665
208	0.6479
209	0.7457
210	0.6209
211	0.5126
212	0.5607
213	0.7331
214	0.816
215	0.6089
216	0.5805
217	0.5807
218	0.5662
219	0.7747
220	0.8146
221	0.7203
222	0.6433
223	0.4404
224	0.6828
225	0.5479
226	0.6249
227	0.6686
228	0.6144
229	0.8487
230	0.7846
231	0.8424
232	0.6313
233	0.7097
234	0.8112
235	0.7428
236	0.6821
237	0.5216
238	0.4992
239	0.5561
240	0.744
241	0.6241
242	0.7553
243	0.7434
244	0.6583
245	0.5966
246	0.6071
247	0.5808
248	0.6532
249	0.7309
250	0.504
251	0.4883
252	0.7068
253	0.898
254	0.6353
255	0.6821
256	0.8575
257	0.671
258	0.6881
259	0.66
260	0.4675
261	0.7804
262	0.688
263	0.5905
264	0.8089
265	0.5204
266	0.7144
267	0.7399
268	0.6731
269	0.7372
270	0.7919
271	0.6934
272	0.7655
273	0.9074
274	0.6591
275	0.6749
276	0.7233
277	0.7304
278	0.7518
279	0.8366
280	0.692
281	0.8603
282	0.6594
283	1.017
284	0.675
285	0.812
286	0.6814
287	0.6361
288	0.6945
289	0.9075
290	0.6869
291	0.7428
292	0.4083
293	0.6603
294	0.4452
295	0.8297
296	0.6327
297	0.7695
298	0.5872
299	0.4992
300	0.7238
301	0.5629
302	0.5023
303	0.4997
304	0.5665
305	0.5012
306	0.613
307	0.6159


==> figures/datFiles/meanPositionErrorVarUpper_MVA1_snr0001.dat <==
2	500
3	291.9
4	266.4
5	500
6	500
7	500
8	500
9	500
10	500
11	500
12	313.1
13	38.27
14	172.7
15	37.39
16	41.48
17	46.51
18	42.44
19	36.42
20	35.94
21	33.49
22	34.92
23	34.55
24	34.13
25	31.1
26	30.32
27	28.79
28	25.36
29	25.29
30	24.72
31	23.77
32	22.15
33	20.77
34	19.27
35	17.89
36	17.58
37	13.68
38	12.11
39	10.75
40	11.44
41	11.04
42	10.29
43	8.839
44	8.675
45	9.034
46	8.738
47	8.661
48	8.247
49	8.034
50	6.859
51	6.618
52	7.117
53	6.93
54	6.239
55	5.821
56	5.909
57	5.765
58	6.257
59	5.873
60	6.134
61	5.48
62	5.985
63	5.599
64	5.222
65	5.888
66	5.868
67	6.04
68	6.029
69	6.077
70	5.356
71	5.666
72	5.971
73	5.342
74	5.884
75	5.376
76	5.773
77	6.103
78	6.311
79	6.19
80	6.493
81	5.88
82	6.646
83	6.087
84	5.805
85	6.029
86	6.071
87	6.191
88	7.67
89	6.825
90	6.999
91	7.521
92	8.292
93	7.459
94	6.527
95	6.843
96	7.604
97	8.216
98	8.039
99	6.191
100	6.877
101	5.946
102	6.711
103	6.35
104	5.925
105	5.768
106	6.418
107	5.322
108	5.43
109	5.949
110	6.207
111	6.424
112	6.521
113	6.567
114	7.022
115	6.765
116	7.128
117	7.151
118	7.141
119	7.374
120	7.491
121	6.076
122	4.906
123	4.556
124	4.161
125	3.149
126	2.47
127	2.54
128	2.115
129	2.212
130	1.911
131	2.153
132	1.669
133	1.875
134	1.666
135	1.775
136	1.889
137	1.656
138	1.686
139	1.962
140	1.783
141	1.82
142	1.828
143	1.567
144	1.536
145	1.501
146	1.583
147	1.63
148	1.527
149	1.309
150	1.221
151	1.29
152	1.114
153	1.286
154	1.055
155	1.386
156	1.159
157	1.291
158	1.222
159	1.261
160	1.44
161	1.27
162	1.341
163	1.251
164	1.197
165	1.5
166	1.361
167	1.112
168	1.399
169	1.315
170	1.257
171	1.018
172	1.34
173	1.427
174	1.017
175	1.122
176	1.088
177	1.191
178	1.564
179	1.258
180	1.119
181	1.386
182	1.237
183	1.3
184	1.099
185	1.528
186	1.011
187	1.129
188	1.064
189	1.339
190	1.134
191	1.184
192	1.609
193	1.345
194	1.377
195	1.342
196	1.482
197	1.604
198	1.712
199	1.727
200	1.779
201	1.77
202	1.535
203	1.836
204	1.759
205	1.931
206	1.55
207	1.946
208	1.713
209	1.978
210	2.801
211	3.003
212	2.793
213	2.844
214	3.283
215	3.641
216	3.187
217	3.288
218	3.609
219	3.802
220	3.713
221	2.991
222	3.848
223	3.24
224	3.643
225	3.804
226	4.219
227	3.827
228	3.699
229	3.633
230	4.508
231	4.295
232	4.886
233	4.399
234	3.553
235	3.808
236	3.476
237	3.834
238	4.145
239	4.141
240	4.127
241	4.77
242	4.114
243	4.249
244	4.793
245	5.256
246	5.473
247	5.081
248	4.932
249	5.779
250	5.292
251	5.879
252	5.675
253	6.125
254	6.783
255	6.423
256	6.518
257	6.527
258	6.153
259	6.116
260	6.77
261	7.119
262	7.048
263	6.855
264	6.647
265	7.5
266	7.333
267	8.242
268	7.566
269	7.762
270	7.518
271	7.594
272	8.562
273	8.324
274	8.042
275	8.293
276	9.138
277	9.672
278	9.807
279	9.483
280	9.997
281	10.07
282	9.688
283	10.43
284	10.54
285	10.45
286	10.72
287	8.801
288	6.323
289	4.32
290	3.617
291	3.809
292	3.772
293	3.786
294	3.592
295	3.331
296	3.309
297	2.872
298	3.541
299	3.638
300	3.226
301	4.082
302	4.427
303	4.174
304	3.688
305	4.348
306	3.716
307	4.89


==> figures/datFiles/meanPositionErrorVarUpper_MVA2_snr0001.dat <==
2	73.02
3	17.89
4	14.93
5	14.3
6	12.79
7	10.6
8	8.611
9	7.811
10	6.743
11	6.049
12	6.262
13	5.665
14	6.771
15	5.638
16	4.854
17	5.262
18	5.416
19	5.926
20	6.202
21	5.87
22	6.273
23	5.605
24	5.177
25	5.207
26	5.446
27	6.068
28	6.123
29	5.879
30	5.727
31	5.491
32	5.409
33	5.069
34	4.712
35	4.721
36	4.769
37	4.424
38	3.927
39	3.526
40	3.657
41	2.947
42	3.13
43	2.386
44	3.055
45	2.423
46	2.93
47	2.997
48	3.117
49	2.72
50	2.818
51	3.122
52	3.019
53	3.2
54	2.929
55	3.062
56	3.237
57	2.71
58	3.204
59	2.856
60	3.078
61	3.447
62	3.322
63	3.436
64	3.957
65	4.69
66	5.533
67	6.248
68	6.346
69	7.014
70	7.213
71	7.862
72	7.746
73	8.189
74	8.744
75	9.021
76	9.692
77	10.21
78	8.33
79	7.663
80	7.091
81	7.49
82	6.943
83	6.561
84	6.256
85	6.013
86	5.608
87	5.686
88	4.903
89	5.926
90	5.655
91	5.083
92	5.001
93	4.539
94	4.865
95	4.577
96	4.843
97	4.959
98	4.784
99	4.951
100	4.594
101	4.587
102	4.542
103	4.426
104	4.189
105	4.075
106	4.525
107	4.537
108	4.324
109	4.188
110	4.194
111	4.047
112	4.338
113	4.133
114	4.166
115	4.298
116	4.849
117	4.794
118	4.998
119	4.366
120	4.685
121	4.671
122	5.206
123	4.912
124	4.918
125	5.092
126	4.755
127	4.852
128	4.58
129	4.25
130	3.968
131	3.906
132	3.762
133	3.593
134	3.83
135	4.113
136	3.65
137	3.303
138	3.396
139	3.446
140	2.879
141	3.478
142	3.477
143	3.675
144	3.728
145	3.468
146	3.834
147	3.823
148	3.26
149	3.522
150	3.884
151	3.139
152	3.203
153	3.03
154	3.244
155	3.354
156	3.114
157	2.909
158	3.148
159	2.684
160	2.818
161	3.123
162	3.031
163	2.823
164	2.935
165	2.778
166	2.429
167	2.718
168	2.691
169	2.972
170	2.721
171	2.598
172	2.525
173	2.044
174	2.046
175	2.087
176	1.815
177	2.12
178	1.91
179	1.775
180	1.937
181	2.006
182	1.784
183	2.017
184	2.025
185	2.176
186	5.578
187	5.91
188	6.628
189	7.573
190	8.237
191	9.498
192	8.636
193	9.499
194	9.546
195	9.688
196	9.449
197	10.42
198	11.25
199	10.69
200	9.668
201	11.28
202	10.42
203	10.8
204	11.42
205	10.46
206	10.14
207	10.66
208	12.08
209	12.26
210	12.37
211	11.6
212	11.16
213	11.08
214	11.35
215	10.71
216	11.96
217	12.57
218	13.08
219	12.43
220	10.8
221	11.27
222	12.23
223	11.46
224	10.6
225	12.18
226	12.33
227	10.96
228	10.59
229	10.21
230	10.2
231	10.26
232	9.481
233	9.029
234	10.27
235	9.496
236	8.358
237	9.533
238	10.08
239	10.23
240	9.847
241	9.439
242	9.701
243	8.883
244	8.546
245	10.49
246	9.842
247	10.72
248	11.15
249	11.28
250	11.17
251	10.33
252	10.39
253	12.03
254	12.46
255	11.75
256	11.77
257	11.83
258	12.48
259	13.34
260	12.93
261	13.68
262	13.81
263	14.61
264	14.34
265	13.46
266	12.86
267	13.42
268	13.86
269	14.16
270	13.45
271	13.56
272	13.66
273	13.65
274	13.71
275	15.42
276	15.8
277	14.22
278	13.3
279	10.34
280	8.417
281	7.032
282	6.581
283	6.315
284	5.404
285	4.419
286	4.63
287	4.383
288	3.899
289	3.614
290	3.76
291	3.458
292	4.127
293	3.07
294	2.824
295	2.372
296	2.626
297	2.46
298	2.996
299	2.641
300	3.127
301	2.937
302	3.087
303	3.165
304	2.952
305	2.694
306	3.342
307	3.25


==> figures/datFiles/meanPositionErrorVarUpper_MVA3_snr0001.dat <==
2	63.23
3	44.54
4	41.01
5	42.69
6	41.04
7	41.95
8	41.77
9	41.47
10	42.56
11	42.78
12	43.31
13	42.14
14	39.82
15	41.28
16	39.19
17	40.6
18	39.05
19	39.05
20	38.49
21	38.39
22	38.69
23	38.06
24	37.26
25	38.22
26	40.53
27	39.29
28	40.69
29	39.3
30	39.68
31	39.19
32	39.22
33	38.15
34	37.41
35	36.91
36	36.19
37	35.67
38	34.9
39	33.3
40	32.25
41	29.93
42	30.42
43	30.67
44	30.75
45	31.82
46	32.95
47	32.37
48	31.59
49	31.41
50	33.11
51	33.64
52	33.96
53	34.02
54	32.61
55	34.64
56	32.33
57	33.26
58	33.86
59	32.28
60	32.56
61	32.47
62	31.87
63	32.87
64	32.3
65	34.79
66	33.44
67	33.8
68	33.16
69	34.84
70	32.16
71	33.6
72	33.62
73	32.56
74	33.75
75	32.54
76	33.91
77	33.53
78	34.49
79	36.21
80	34.59
81	35.65
82	34.52
83	34.82
84	33.92
85	35.59
86	35.15
87	34.86
88	35.52
89	34.04
90	35.07
91	33.89
92	33.56
93	34.18
94	33.5
95	32.28
96	32.54
97	33.29
98	33.65
99	33.17
100	31.16
101	32.82
102	32.74
103	32.12
104	31.05
105	30.91
106	31.07
107	31.22
108	30.51
109	32.2
110	31.77
111	31.62
112	30.77
113	31.55
114	30.33
115	31.66
116	30.55
117	31.07
118	30.95
119	31.79
120	32.54
121	33.7
122	34.54
123	32.58
124	29.8
125	28.23
126	26.77
127	26.4
128	23.35
129	22.05
130	21.67
131	20.68
132	19.01
133	17.15
134	16.34
135	13.78
136	12.69
137	12.42
138	11.78
139	10.89
140	9.809
141	9.491
142	9.98
143	9.061
144	7.592
145	7.787
146	6.9
147	5.902
148	5.898
149	6.193
150	6.047
151	6.322
152	5.897
153	6.017
154	6.675
155	5.57
156	4.508
157	5.152
158	4.773
159	4.596
160	4.097
161	4.371
162	4.369
163	4.137
164	4.34
165	4.176
166	4.024
167	3.826
168	4.734
169	4.282
170	3.928
171	4.43
172	4.304
173	3.876
174	3.885
175	3.643
176	3.857
177	3.279
178	3.54
179	3.254
180	3.206
181	3.454
182	3.116
183	3.553
184	3.501
185	4.03
186	4.02
187	2.967
188	3.265
189	3.126
190	3.597
191	2.974
192	3.159
193	3.566
194	3.044
195	2.842
196	2.956
197	3.153
198	4.036
199	3.816
200	4.355
201	4.164
202	4.484
203	4.554
204	4.704
205	4.957
206	5.433
207	4.595
208	5.166
209	5.273
210	4.776
211	4.525
212	5.379
213	4.674
214	4.54
215	4.285
216	4.229
217	4.555
218	4.954
219	3.996
220	4.368
221	4.178
222	4.126
223	4.912
224	4.696
225	4.728
226	4.368
227	4.698
228	4.678
229	4.603
230	4.622
231	4.335
232	5.313
233	5.42
234	5.852
235	4.981
236	4.977
237	4.657
238	4.768
239	4.924
240	4.902
241	4.187
242	5.138
243	4.545
244	4.172
245	4.533
246	4.845
247	4.51
248	5.146
249	5.12
250	5.035
251	4.914
252	5.358
253	4.74
254	5.211
255	4.825
256	5.061
257	5.048
258	4.899
259	5.528
260	4.757
261	4.319
262	4.919
263	4.065
264	5.39
265	5.396
266	6.977
267	6.901
268	7.126
269	6.878
270	7.538
271	8.745
272	8.442
273	8.977
274	9.91
275	10.08
276	10.6
277	9.927
278	9.931
279	10.64
280	11.08
281	11.08
282	10.53
283	9.161
284	8.512
285	8.233
286	7.435
287	7.716
288	7.603
289	7.82
290	7.151
291	7.803
292	7.901
293	7.207
294	7.404
295	7.325
296	7.138
297	7.053
298	6.747
299	6.504
300	6.401
301	6.952
302	6.307
303	6.091
304	6.3
305	6.051
306	6.107
307	6.641


==> figures/datFiles/meanPositionErrorVarUpper_MVA4_snr0001.dat <==
2	500
3	43.95
4	45.28
5	42.95
6	49.85
7	37.17
8	32.86
9	28.78
10	25.22
11	23.49
12	20.39
13	19.33
14	14.69
15	15.93
16	14.39
17	10.62
18	9.887
19	8.319
20	8.116
21	7.769
22	7.239
23	7.072
24	6.375
25	5.395
26	6.185
27	5.785
28	5.916
29	5.279
30	5.606
31	7.027
32	7.416
33	6.425
34	6.907
35	6.49
36	6.058
37	5.603
38	5.031
39	4.569
40	4.455
41	5.043
42	4.64
43	5.466
44	4.792
45	3.8
46	4.804
47	4.718
48	4.921
49	4.335
50	4.516
51	5.156
52	5.06
53	4.622
54	5.059
55	4.324
56	4.277
57	5.208
58	5.546
59	5.417
60	4.984
61	4.865
62	5.127
63	5.161
64	4.993
65	5.759
66	5.747
67	5.576
68	6.065
69	5.478
70	5.826
71	6.409
72	6.282
73	6.736
74	6.576
75	6.531
76	6.137
77	6.134
78	6.298
79	6.242
80	6.029
81	6.245
82	6.211
83	6.996
84	7.123
85	6.556
86	6.754
87	6.715
88	6.639
89	6.878
90	6.472
91	6.807
92	6.679
93	6.724
94	6.535
95	6.1
96	6.27
97	5.991
98	6.781
99	6.696
100	6.808
101	6.744
102	5.905
103	6.166
104	6.469
105	6.344
106	5.194
107	5.898
108	6.008
109	5.731
110	5.267
111	6.396
112	6.905
113	6.991
114	6.184
115	5.939
116	6.557
117	5.782
118	7.315
119	6.151
120	6.111
121	6.853
122	6.305
123	6.693
124	8.127
125	9.275
126	9.735
127	8.866
128	8.159
129	9.702
130	9.184
131	9.394
132	9.907
133	9.172
134	9.006
135	8.725
136	8.561
137	7.35
138	7.581
139	7.266
140	6.858
141	6.299
142	7.155
143	7.209
144	6.664
145	7.402
146	7.398
147	7.788
148	7.388
149	7.231
150	6.29
151	6.107
152	6.712
153	7.748
154	7.005
155	7.633
156	8.18
157	8.896
158	8.759
159	8.047
160	9.114
161	8.138
162	6.974
163	7.199
164	7.303
165	7.709
166	7.535
167	8.059
168	7.867
169	7.667
170	6.85
171	6.398
172	6.123
173	6.419
174	6.148
175	5.74
176	6.031
177	4.739
178	4.471
179	4.963
180	4.559
181	4.392
182	3.565
183	3.166
184	3.012
185	2.629
186	2.607
187	2.297
188	2.544
189	2.513
190	2.78
191	2.986
192	2.206
193	2.724
194	2.26
195	2.742
196	3.299
197	3.05
198	2.94
199	3.143
200	3.711
201	3.321
202	2.976
203	2.948
204	3.344
205	2.586
206	3.185
207	3.513
208	3.488
209	2.593
210	2.9
211	2.722
212	2.72
213	2.73
214	2.597
215	2.333
216	2.178
217	2.612
218	2.252
219	2.718
220	2.536
221	2.474
222	2.309
223	2.343
224	1.827
225	2.254
226	2.052
227	2.393
228	2.011
229	2.719
230	2.723
231	2.257
232	2.176
233	2.041
234	2.066
235	2.156
236	2.101
237	2.175
238	2.239
239	2.207
240	2.322
241	2.246
242	2.366
243	2.27
244	2.212
245	2.036
246	2.187
247	2.426
248	2.327
249	2.215
250	1.766
251	2.302
252	2.182
253	2.395
254	1.963
255	2.522
256	2.258
257	2.075
258	2.461
259	2.335
260	2.636
261	2.322
262	2.123
263	2.126
264	2.345
265	2.473
266	2.439
267	2.744
268	2.497
269	2.82
270	2.464
271	2.969
272	3.194
273	3.02
274	3.076
275	3.132
276	3.27
277	3.121
278	3.114
279	2.8
280	3.061
281	3.127
282	2.317
283	2.754
284	2.605
285	3.234
286	3.054
287	2.996
288	2.599
289	2.093
290	1.609
291	1.496
292	1.188
293	1.454
294	1.431
295	1.272
296	1.189
297	1.383
298	1.159
299	1.457
300	1.397
301	1.35
302	1.208
303	1.331
304	1.249
305	1.381
306	1.326
307	1.238


==> figures/datFiles/meanPositionErrorVarUpper_MVA5_snr0001.dat <==
2	500
3	500
4	48.11
5	47.37
6	38.91
7	33
8	31.82
9	31.29
10	29.92
11	28.1
12	26.73
13	27.31
14	27.03
15	23.41
16	22.9
17	20.07
18	21.88
19	21.14
20	19.38
21	19.36
22	19.27
23	19.33
24	21.9
25	21.9
26	21.82
27	19.74
28	21.74
29	22.39
30	20.45
31	22.57
32	22.24
33	22.83
34	23.88
35	25.22
36	25.45
37	25.46
38	26.52
39	27.03
40	27.07
41	28.03
42	28.3
43	27.71
44	26.99
45	27.51
46	27.7
47	29.01
48	29.98
49	29.76
50	31.18
51	31.27
52	31.6
53	31.63
54	31.62
55	33.89
56	33.29
57	32.65
58	32.76
59	31.48
60	31.27
61	30.75
62	31.13
63	30.73
64	30.16
65	29.87
66	29.31
67	30.42
68	29.5
69	29.05
70	30
71	30.89
72	30.59
73	32.51
74	31.75
75	30.9
76	32.36
77	31.18
78	30.44
79	26.03
80	23.15
81	21.5
82	20.2
83	18.69
84	16.23
85	15.27
86	14.23
87	13.29
88	12.13
89	12.07
90	11.54
91	10.43
92	9.817
93	9.803
94	8.184
95	8.595
96	8.241
97	8.252
98	7.527
99	8.19
100	8.04
101	8.263
102	7.465
103	7.056
104	7.621
105	7.29
106	7.31
107	7.438
108	7.355
109	7.802
110	7.474
111	8.433
112	8.327
113	7.824
114	8.705
115	8.681
116	10.32
117	10.08
118	11.43
119	12.04
120	14.02
121	12.73
122	13.97
123	13.81
124	11.57
125	11.76
126	11.8
127	11.77
128	12.15
129	11.62
130	12.47
131	11.81
132	12.09
133	11.47
134	11.22
135	10.64
136	10.8
137	11.12
138	11.16
139	11.6
140	11.67
141	10.74
142	10.97
143	10.36
144	11.47
145	11.22
146	10.19
147	10.83
148	10.1
149	9.545
150	9.693
151	9.111
152	9.096
153	9.418
154	9.838
155	9.189
156	8.834
157	8.454
158	8.799
159	8.713
160	9.008
161	8.156
162	7.166
163	7.227
164	7.045
165	6.449
166	6.385
167	6.356
168	5.494
169	5.718
170	5.111
171	4.998
172	4.915
173	5.638
174	4.945
175	5.118
176	4.117
177	4.513
178	5.079
179	4.882
180	4.821
181	4.842
182	5.561
183	5.057
184	5.658
185	4.513
186	4.466
187	5.873
188	3.834
189	3.495
190	3.04
191	3.335
192	3.121
193	2.936
194	3.38
195	3.183
196	3.852
197	3.343
198	3.477
199	3.356
200	2.984
201	3.358
202	3.351
203	3.53
204	2.856
205	3.122
206	3.552
207	3.437
208	3.17
209	2.758
210	2.981
211	3.083
212	3.109
213	2.992
214	3.065
215	2.898
216	2.97
217	2.972
218	3.141
219	3.309
220	3.396
221	2.977
222	3.361
223	3.109
224	2.928
225	3.767
226	3.771
227	3.246
228	3.663
229	3.286
230	3.159
231	3.664
232	3.273
233	3.289
234	3.457
235	3.778
236	3.4
237	3.48
238	3.169
239	2.916
240	3.404
241	3.362
242	3.162
243	3.325
244	3.642
245	3.396
246	3.353
247	3.468
248	3.143
249	3.284
250	3.228
251	3.984
252	3.781
253	3.904
254	4.468
255	3.798
256	4.495
257	4.006
258	3.548
259	3.519
260	3.331
261	3.375
262	3.793
263	4.421
264	4.226
265	3.678
266	4.098
267	4.394
268	4.067
269	4.423
270	4.129
271	4.276
272	4.183
273	5.165
274	4.27
275	4.046
276	4.103
277	4.003
278	4.437
279	4.421
280	4.778
281	3.74
282	3.875
283	4.23
284	4.239
285	4.13
286	4.066
287	4.391
288	4.466
289	4.538
290	4.095
291	3.618
292	4.107
293	3.478
294	4.528
295	4.171
296	4.04
297	3.973
298	4.102
299	3.489
300	3.803
301	3.224
302	5.271
303	4.505
304	4.449
305	4.297
306	4.394
307	4.387


==> figures/datFiles/meanPositionError_MVA1_snr0001.dat <==
2	475.3
3	224.8
4	214.3
5	434.2
6	359
7	381.2
8	383.2
9	355.1
10	265.6
11	349.5
12	135.4
13	24.94
14	64.9
15	23.47
16	24.09
17	25.4
18	23.98
19	21.8
20	20.53
21	19.64
22	20.32
23	18.55
24	17.01
25	16.31
26	16.75
27	15.84
28	14.23
29	14.1
30	13.44
31	12.69
32	12.08
33	11.4
34	10.45
35	9.338
36	9.191
37	8.022
38	6.728
39	6.56
40	5.997
41	5.972
42	6.019
43	5.487
44	5.12
45	4.958
46	4.809
47	4.835
48	4.585
49	4.639
50	4.195
51	4.102
52	4.191
53	4.067
54	3.634
55	3.55
56	3.51
57	3.67
58	3.833
59	3.876
60	3.741
61	3.447
62	3.377
63	3.525
64	3.271
65	3.564
66	3.778
67	3.625
68	3.602
69	3.739
70	3.412
71	3.712
72	3.54
73	3.414
74	3.559
75	3.545
76	3.808
77	3.837
78	3.839
79	3.833
80	3.762
81	3.89
82	3.976
83	3.791
84	3.728
85	3.696
86	3.865
87	3.878
88	4.257
89	4.183
90	4.051
91	4.547
92	4.569
93	4.315
94	4.018
95	4.261
96	4.269
97	4.717
98	4.411
99	3.735
100	3.998
101	3.872
102	4.008
103	3.822
104	3.628
105	3.785
106	4.044
107	3.489
108	3.631
109	3.95
110	4.011
111	4.07
112	4.179
113	4.438
114	4.553
115	4.534
116	4.523
117	4.625
118	4.519
119	4.738
120	4.791
121	3.768
122	3.146
123	2.854
124	2.569
125	2.127
126	1.672
127	1.605
128	1.436
129	1.372
130	1.285
131	1.353
132	1.117
133	1.25
134	1.09
135	1.155
136	1.225
137	1.154
138	1.194
139	1.279
140	1.171
141	1.126
142	1.097
143	0.9613
144	1.075
145	1.025
146	1.012
147	1.062
148	1.002
149	0.8744
150	0.7602
151	0.8112
152	0.7407
153	0.7447
154	0.6768
155	0.8247
156	0.7453
157	0.7671
158	0.749
159	0.8441
160	0.9011
161	0.7892
162	0.7979
163	0.7873
164	0.7671
165	0.852
166	0.8264
167	0.7245
168	0.8819
169	0.83
170	0.84
171	0.6364
172	0.8683
173	0.8701
174	0.62
175	0.7929
176	0.6955
177	0.7512
178	0.9116
179	0.7418
180	0.7358
181	0.7928
182	0.7607
183	0.8358
184	0.6781
185	0.8618
186	0.6529
187	0.6693
188	0.7005
189	0.7692
190	0.7432
191	0.8102
192	0.9699
193	0.7823
194	0.8503
195	0.8313
196	0.8898
197	1.004
198	1.076
199	0.9968
200	1.029
201	1.078
202	0.9618
203	1.075
204	1.019
205	1.085
206	0.9781
207	1.196
208	1.12
209	1.322
210	1.475
211	1.788
212	1.543
213	1.692
214	1.991
215	2.146
216	1.895
217	1.842
218	2.047
219	2.225
220	2.196
221	1.943
222	2.23
223	2.111
224	2.044
225	2.235
226	2.429
227	2.409
228	2.401
229	2.377
230	2.615
231	2.645
232	3.034
233	2.648
234	2.254
235	2.412
236	2.227
237	2.555
238	2.646
239	2.682
240	2.813
241	3.063
242	2.673
243	2.751
244	2.963
245	3.182
246	3.416
247	3.227
248	3.383
249	3.796
250	3.714
251	3.84
252	3.77
253	3.962
254	4.039
255	3.848
256	4.007
257	4.075
258	3.993
259	3.892
260	4.195
261	4.239
262	4.25
263	4.228
264	4.24
265	4.588
266	4.39
267	4.612
268	4.65
269	4.747
270	4.903
271	5.198
272	5.441
273	5.401
274	5.371
275	5.594
276	5.943
277	6.029
278	5.986
279	6.014
280	6.021
281	6.151
282	5.942
283	6.233
284	6.226
285	6.183
286	6.165
287	4.652
288	3.571
289	2.433
290	2.127
291	2.342
292	2.201
293	2.237
294	2.199
295	2.089
296	2.158
297	1.847
298	2.087
299	2.124
300	1.734
301	2.358
302	2.638
303	2.621
304	2.447
305	2.688
306	2.426
307	2.757


==> figures/datFiles/meanPositionError_MVA2_snr0001.dat <==
2	44.07
3	10.49
4	8.932
5	7.921
6	6.941
7	5.838
8	5.15
9	4.555
10	4.144
11	3.862
12	3.763
13	3.57
14	3.771
15	3.578
16	3.441
17	3.473
18	3.281
19	3.66
20	3.775
21	3.86
22	3.844
23	3.779
24	3.378
25	3.404
26	3.686
27	3.706
28	3.753
29	3.732
30	3.614
31	3.475
32	3.391
33	3.21
34	2.929
35	3.067
36	2.951
37	2.637
38	2.463
39	2.18
40	2.149
41	1.797
42	1.993
43	1.702
44	1.841
45	1.655
46	1.788
47	1.876
48	1.899
49	1.782
50	1.943
51	2.031
52	1.992
53	2.024
54	2.027
55	2.017
56	1.971
57	1.882
58	1.971
59	1.911
60	1.985
61	1.962
62	1.956
63	2.048
64	2.534
65	2.933
66	3.492
67	3.874
68	4.119
69	4.347
70	4.443
71	4.912
72	4.897
73	5.457
74	5.612
75	5.895
76	6.05
77	6.165
78	5.229
79	4.897
80	4.489
81	4.369
82	4.37
83	3.996
84	3.918
85	3.753
86	3.719
87	3.581
88	3.194
89	3.554
90	3.268
91	3.315
92	3.333
93	2.917
94	3.007
95	2.94
96	2.917
97	3.078
98	3.05
99	3.065
100	2.961
101	2.907
102	2.727
103	2.593
104	2.603
105	2.581
106	2.729
107	2.763
108	2.571
109	2.631
110	2.577
111	2.536
112	2.649
113	2.667
114	2.617
115	2.836
116	2.923
117	3.082
118	3.123
119	3.015
120	2.972
121	3.079
122	3.433
123	3.132
124	3.088
125	2.893
126	2.787
127	2.865
128	2.696
129	2.638
130	2.488
131	2.559
132	2.253
133	2.252
134	2.434
135	2.489
136	2.291
137	2.176
138	2.166
139	2.217
140	1.928
141	2.194
142	2.242
143	2.373
144	2.364
145	2.297
146	2.453
147	2.358
148	2.158
149	2.184
150	2.247
151	2.073
152	2.092
153	1.989
154	1.951
155	2.009
156	1.905
157	1.828
158	1.918
159	1.704
160	1.898
161	1.754
162	1.785
163	1.8
164	1.865
165	1.798
166	1.676
167	1.816
168	1.818
169	1.916
170	1.751
171	1.752
172	1.632
173	1.348
174	1.364
175	1.318
176	1.15
177	1.362
178	1.283
179	1.157
180	1.28
181	1.302
182	1.229
183	1.349
184	1.388
185	1.286
186	3.587
187	3.816
188	4.296
189	4.814
190	5.194
191	5.697
192	5.378
193	5.843
194	5.949
195	6.09
196	6.213
197	6.678
198	6.924
199	7.108
200	6.61
201	7.134
202	7.211
203	7.181
204	7.449
205	7.244
206	7.26
207	7.112
208	7.599
209	8.09
210	7.753
211	7.345
212	7.419
213	7.192
214	6.98
215	6.837
216	7.524
217	7.562
218	7.812
219	7.525
220	7.189
221	7.289
222	7.038
223	6.804
224	6.645
225	6.89
226	6.623
227	6.428
228	6.589
229	6.428
230	6.251
231	6.109
232	5.82
233	5.793
234	6.061
235	5.752
236	5.321
237	5.562
238	5.993
239	6.069
240	5.695
241	5.837
242	5.971
243	5.734
244	5.466
245	5.986
246	6.106
247	6.585
248	6.619
249	6.701
250	6.831
251	6.688
252	6.626
253	7.195
254	7.141
255	7.15
256	7.356
257	7.355
258	7.865
259	7.646
260	7.521
261	7.736
262	8.093
263	8.023
264	8.051
265	7.762
266	7.829
267	7.975
268	8.319
269	8.546
270	8.668
271	8.466
272	8.807
273	8.866
274	9.076
275	9.466
276	9.785
277	8.689
278	7.639
279	6.451
280	5.455
281	4.562
282	4.124
283	3.683
284	3.388
285	2.93
286	2.705
287	2.72
288	2.497
289	2.204
290	2
291	2.002
292	2.298
293	1.83
294	1.94
295	1.546
296	1.721
297	1.582
298	1.91
299	1.779
300	1.861
301	1.843
302	1.956
303	2.066
304	1.86
305	1.71
306	1.977
307	1.926


==> figures/datFiles/meanPositionError_MVA3_snr0001.dat <==
2	37.76
3	25.41
4	22.11
5	23.73
6	23.54
7	23.39
8	23.6
9	23.44
10	23.17
11	23
12	23.06
13	22.51
14	23.19
15	23.25
16	22.65
17	23
18	22.37
19	22.29
20	22.11
21	22.04
22	21.98
23	21.95
24	21.47
25	22.31
26	22.77
27	22.81
28	22.63
29	22.62
30	22.61
31	22.36
32	22.32
33	22.33
34	22.07
35	21.75
36	21.57
37	21.18
38	20.62
39	19.49
40	19.32
41	18.56
42	18.41
43	18.38
44	18.42
45	18.53
46	19.39
47	19.37
48	19.05
49	19.63
50	20.16
51	20.23
52	19.98
53	19.96
54	19.97
55	20.51
56	20.45
57	20.48
58	20.67
59	19.62
60	19.5
61	19.68
62	19.96
63	20.5
64	19.86
65	20.31
66	19.8
67	20.27
68	20.32
69	20.88
70	20.82
71	20.88
72	20.74
73	20.55
74	20.83
75	20.62
76	20.67
77	20.68
78	20.56
79	20.8
80	20.75
81	20.82
82	20.73
83	20.57
84	20.52
85	20.52
86	20.43
87	20.58
88	20.55
89	20.48
90	20.35
91	20.14
92	20.16
93	20.2
94	19.87
95	19.37
96	19.48
97	20.18
98	20.5
99	20.48
100	20.45
101	20.21
102	20.49
103	19.79
104	18.79
105	18.92
106	19.32
107	19.33
108	19.21
109	19.92
110	20.06
111	19.48
112	19.75
113	19.82
114	19.08
115	19.19
116	19.71
117	20
118	20.17
119	20.25
120	20.45
121	20.33
122	20.09
123	19.15
124	18.19
125	17.05
126	16.01
127	14.92
128	14.12
129	12.99
130	12.31
131	11.55
132	11.05
133	9.871
134	9.536
135	8.264
136	7.569
137	6.691
138	6.298
139	6.041
140	5.716
141	5.51
142	5.497
143	5.132
144	4.7
145	4.511
146	4.09
147	3.815
148	3.554
149	3.391
150	3.574
151	3.878
152	3.482
153	3.739
154	3.812
155	3.332
156	3.015
157	3.181
158	2.926
159	2.748
160	2.709
161	2.7
162	2.599
163	2.515
164	2.584
165	2.499
166	2.582
167	2.415
168	2.832
169	2.592
170	2.337
171	2.569
172	2.496
173	2.286
174	2.34
175	2.144
176	2.277
177	1.93
178	2.061
179	1.841
180	1.922
181	2.032
182	1.962
183	2.008
184	2.107
185	2.204
186	2.339
187	1.877
188	1.936
189	1.804
190	1.965
191	1.805
192	1.911
193	2.13
194	1.875
195	1.825
196	1.835
197	1.911
198	2.296
199	2.317
200	2.487
201	2.338
202	2.602
203	2.63
204	2.941
205	3.021
206	3.197
207	2.797
208	3.059
209	3.09
210	3.091
211	2.786
212	3.164
213	2.902
214	2.794
215	2.848
216	2.631
217	2.964
218	2.828
219	2.485
220	2.656
221	2.541
222	2.543
223	2.851
224	2.819
225	2.792
226	2.753
227	2.812
228	2.803
229	2.776
230	2.961
231	2.767
232	3.16
233	3.219
234	3.311
235	3.035
236	2.766
237	2.638
238	2.796
239	2.991
240	2.872
241	2.532
242	2.945
243	3.046
244	2.71
245	2.644
246	2.873
247	2.929
248	3.083
249	2.969
250	3.217
251	3.018
252	3.148
253	2.972
254	3.167
255	3.074
256	3.133
257	3.218
258	2.887
259	3.203
260	3.201
261	2.811
262	3.029
263	2.792
264	3.268
265	3.349
266	4.019
267	4.062
268	4.102
269	4.206
270	4.57
271	4.946
272	5.265
273	5.511
274	5.989
275	6.009
276	6.328
277	6.246
278	6.556
279	6.706
280	6.763
281	6.618
282	6.344
283	6.065
284	5.731
285	5.426
286	5.186
287	5.122
288	4.899
289	4.732
290	4.699
291	5.041
292	4.829
293	4.531
294	4.606
295	4.58
296	4.368
297	4.36
298	4.162
299	4.014
300	4.025
301	3.996
302	3.77
303	3.666
304	3.898
305	3.786
306	3.735
307	3.989


==> figures/datFiles/meanPositionError_MVA4_snr0001.dat <==
2	271.7
3	26.63
4	28.39
5	27.77
6	26.42
7	24.04
8	21.8
9	19.51
10	15.65
11	14.31
12	13.21
13	12.36
14	9.311
15	9.944
16	9.084
17	6.434
18	5.826
19	5.149
20	5.402
21	5.107
22	4.682
23	4.549
24	4.249
25	3.869
26	3.897
27	4.053
28	3.603
29	3.331
30	3.381
31	4.125
32	4.301
33	3.956
34	3.911
35	3.683
36	3.441
37	2.978
38	2.866
39	2.847
40	2.715
41	3.058
42	2.953
43	2.903
44	2.944
45	2.472
46	2.662
47	2.623
48	2.741
49	2.645
50	2.644
51	3.012
52	3.089
53	2.962
54	3.249
55	2.648
56	2.879
57	3.015
58	3.127
59	3.151
60	3.222
61	3.312
62	3.326
63	3.414
64	3.125
65	3.428
66	3.486
67	3.257
68	3.643
69	3.336
70	3.412
71	3.654
72	3.856
73	4.148
74	4.115
75	4.101
76	3.863
77	3.888
78	3.959
79	4.076
80	3.796
81	3.934
82	4.005
83	4.171
84	4.172
85	4.085
86	4.055
87	3.858
88	4.213
89	4.25
90	4.305
91	4.176
92	4
93	4.034
94	4.06
95	4.016
96	3.831
97	3.879
98	4.062
99	4.064
100	4.16
101	4.104
102	3.887
103	3.961
104	3.788
105	3.878
106	3.494
107	3.801
108	3.768
109	3.724
110	3.558
111	3.888
112	4.025
113	3.894
114	3.68
115	3.818
116	3.947
117	3.636
118	4.149
119	3.921
120	3.736
121	4.157
122	4.225
123	4.377
124	5.131
125	5.407
126	5.255
127	5.279
128	5.272
129	5.701
130	5.515
131	5.551
132	5.86
133	5.478
134	5.181
135	4.929
136	4.745
137	4.256
138	4.528
139	4.655
140	4.447
141	4.134
142	4.232
143	4.395
144	4.439
145	4.839
146	4.57
147	4.641
148	4.716
149	4.62
150	4.177
151	3.918
152	4.423
153	4.699
154	4.564
155	5.054
156	4.923
157	5.234
158	5.03
159	4.893
160	4.866
161	4.717
162	4.716
163	4.364
164	4.538
165	4.732
166	4.671
167	4.989
168	4.724
169	4.244
170	4.031
171	3.864
172	3.503
173	3.655
174	3.65
175	3.427
176	3.568
177	3.149
178	2.863
179	2.934
180	2.749
181	2.915
182	2.416
183	2.052
184	1.826
185	1.708
186	1.621
187	1.312
188	1.552
189	1.562
190	1.689
191	1.808
192	1.472
193	1.708
194	1.499
195	1.759
196	2.048
197	1.983
198	1.906
199	1.927
200	2.145
201	2.059
202	1.832
203	1.857
204	2.089
205	1.644
206	1.818
207	1.997
208	2.134
209	1.608
210	1.864
211	1.688
212	1.782
213	1.829
214	1.714
215	1.457
216	1.401
217	1.596
218	1.491
219	1.672
220	1.531
221	1.576
222	1.505
223	1.366
224	1.239
225	1.443
226	1.425
227	1.355
228	1.33
229	1.665
230	1.633
231	1.516
232	1.41
233	1.342
234	1.262
235	1.43
236	1.391
237	1.385
238	1.463
239	1.415
240	1.415
241	1.328
242	1.466
243	1.458
244	1.414
245	1.318
246	1.439
247	1.367
248	1.406
249	1.36
250	1.196
251	1.408
252	1.407
253	1.551
254	1.335
255	1.508
256	1.559
257	1.444
258	1.497
259	1.484
260	1.653
261	1.416
262	1.376
263	1.463
264	1.465
265	1.606
266	1.61
267	1.656
268	1.625
269	1.658
270	1.659
271	1.729
272	1.941
273	1.897
274	1.95
275	1.978
276	2.031
277	1.99
278	1.755
279	1.767
280	1.81
281	1.872
282	1.477
283	1.734
284	1.713
285	2.018
286	1.842
287	1.851
288	1.514
289	1.272
290	1.09
291	0.9841
292	0.7995
293	0.9114
294	0.8953
295	0.86
296	0.8237
297	0.8829
298	0.7942
299	0.9118
300	0.8839
301	0.8891
302	0.8173
303	0.9098
304	0.8456
305	0.8997
306	0.7752
307	0.8824


==> figures/datFiles/meanPositionError_MVA5_snr0001.dat <==
2	500
3	293.6
4	28
5	27.46
6	24.01
7	20.64
8	19.79
9	19.2
10	18.12
11	17.18
12	17
13	16.71
14	16.23
15	15.39
16	14.63
17	12.86
18	13.15
19	12.76
20	12.52
21	12.45
22	12.66
23	12.56
24	13.86
25	13.69
26	13.65
27	12.89
28	13.69
29	13.67
30	14.04
31	14.47
32	14.49
33	14.82
34	15.15
35	15.94
36	16.31
37	16.62
38	16.98
39	17.12
40	17.29
41	17.26
42	17.06
43	17.07
44	17.14
45	17.33
46	17.11
47	17.71
48	18.15
49	18.31
50	18.5
51	18.56
52	18.65
53	18.64
54	18.55
55	19.29
56	19.12
57	19.34
58	19.56
59	19.64
60	19.92
61	19.36
62	19.49
63	19.43
64	19.46
65	19.55
66	19.56
67	19.6
68	19.73
69	19.8
70	20.07
71	20.24
72	20.27
73	20.94
74	21.02
75	20.83
76	21.02
77	20.96
78	19.72
79	15.69
80	14.19
81	12.54
82	11.53
83	10.69
84	9.689
85	9.002
86	8.372
87	7.878
88	7.467
89	7.136
90	6.652
91	6.189
92	6.138
93	5.867
94	5.591
95	5.609
96	5.391
97	5.342
98	5.175
99	5.276
100	5.283
101	5.044
102	4.726
103	4.774
104	4.685
105	4.691
106	4.807
107	4.81
108	4.608
109	4.951
110	4.818
111	5.153
112	5.054
113	5.172
114	5.161
115	5.58
116	6.234
117	6.207
118	7.036
119	7.618
120	8.503
121	8.372
122	9.256
123	9.179
124	7.673
125	7.932
126	7.612
127	7.53
128	7.517
129	7.167
130	7.203
131	7.094
132	6.906
133	6.798
134	6.814
135	6.612
136	6.648
137	6.846
138	6.72
139	6.743
140	6.873
141	6.616
142	6.575
143	6.435
144	6.762
145	6.648
146	5.94
147	6.242
148	5.999
149	5.983
150	6.274
151	6.001
152	6.064
153	6.047
154	5.978
155	5.821
156	5.476
157	5.096
158	5.246
159	5.07
160	5.05
161	4.642
162	4.315
163	4.058
164	4.211
165	4.172
166	4.129
167	3.874
168	3.61
169	3.31
170	3.375
171	3.36
172	2.71
173	3.164
174	2.993
175	3.061
176	2.719
177	2.815
178	3.063
179	2.889
180	3.125
181	2.927
182	3.142
183	2.994
184	3.222
185	2.884
186	2.767
187	3.137
188	2.55
189	2.311
190	2.062
191	2.052
192	2.007
193	2.077
194	2.23
195	2.022
196	2.283
197	2.242
198	2.301
199	2.207
200	2.15
201	2.239
202	2.105
203	2.163
204	1.85
205	2.059
206	2.225
207	2.122
208	2.043
209	1.921
210	2.016
211	1.984
212	2.022
213	1.886
214	2.019
215	1.924
216	1.982
217	2.046
218	2.049
219	2.067
220	2.003
221	2.018
222	2.134
223	2.087
224	1.864
225	2.379
226	2.232
227	2.163
228	2.291
229	2.279
230	2.021
231	2.27
232	2.186
233	2.242
234	2.167
235	2.365
236	2.301
237	2.13
238	2.154
239	1.928
240	2.056
241	2.227
242	2.126
243	2.112
244	2.098
245	2.11
246	2.048
247	2.119
248	2.187
249	2.035
250	2.135
251	2.323
252	2.431
253	2.326
254	2.543
255	2.488
256	2.67
257	2.496
258	2.329
259	2.225
260	2.109
261	2.129
262	2.549
263	2.485
264	2.566
265	2.29
266	2.399
267	2.628
268	2.827
269	2.508
270	2.668
271	2.798
272	2.644
273	2.897
274	2.682
275	2.62
276	2.607
277	2.577
278	2.617
279	2.557
280	2.874
281	2.618
282	2.57
283	2.689
284	2.728
285	2.618
286	2.512
287	2.886
288	2.747
289	2.743
290	2.631
291	2.441
292	2.639
293	2.384
294	2.639
295	2.581
296	2.612
297	2.38
298	2.455
299	2.361
300	2.28
301	2.035
302	2.718
303	2.575
304	2.652
305	2.499
306	2.658
307	2.749


==> figures/datFiles/meanRMSEagentOriErrorNew_snr0001.dat <==
2	1.275
3	1.337
4	0.7585
5	0.9411
6	0.6553
7	0.5435
8	0.4574
9	0.4654
10	0.5002
11	0.4845
12	0.4439
13	0.4927
14	0.4266
15	0.4195
16	0.4388
17	0.4262
18	0.4529
19	0.4657
20	0.4653
21	0.3882
22	0.3877
23	0.3954
24	0.4202
25	0.3955
26	0.3957
27	0.3697
28	0.4101
29	0.365
30	0.3748
31	0.3994
32	0.3865
33	0.4367
34	0.3686
35	0.5121
36	0.4156
37	0.3571
38	0.3055
39	0.3933
40	0.3367
41	0.379
42	0.3959
43	0.385
44	0.3032
45	0.3469
46	0.3473
47	0.3924
48	0.3693
49	0.3272
50	0.324
51	0.3774
52	0.3436
53	0.3419
54	0.3413
55	0.3853
56	0.2768
57	0.3133
58	0.2989
59	0.3251
60	0.3507
61	0.3499
62	0.3114
63	0.3303
64	0.3327
65	0.4408
66	0.4183
67	0.3418
68	0.3401
69	0.3396
70	0.404
71	0.3243
72	0.3238
73	0.3647
74	0.3622
75	0.3494
76	0.3681
77	0.3709
78	0.3753
79	0.5222
80	0.3993
81	0.3502
82	0.3535
83	0.4756
84	0.396
85	0.3808
86	0.3402
87	0.423
88	0.3517
89	0.3554
90	0.4018
91	0.3733
92	0.3899
93	0.3521
94	0.4045
95	0.3862
96	0.3325
97	0.4307
98	0.4107
99	0.3906
100	0.345
101	0.4728
102	0.3807
103	0.3934
104	0.3972
105	0.3947
106	0.4638
107	0.3713
108	0.394
109	0.4158
110	0.3188
111	0.3502
112	0.3049
113	0.3435
114	0.3602
115	0.3787
116	0.37
117	0.3761
118	0.3398
119	0.3335
120	0.3393
121	0.3835
122	0.3918
123	0.4665
124	0.3558
125	0.3688
126	0.435
127	0.36
128	0.289
129	0.3288
130	0.2999
131	0.3252
132	0.3264
133	0.2983
134	0.322
135	0.265
136	0.2946
137	0.2908
138	0.3349
139	0.2807
140	0.2648
141	0.299
142	0.2849
143	0.3381
144	0.2989
145	0.325
146	0.3071
147	0.2941
148	0.3094
149	0.287
150	0.1918
151	0.2845
152	0.3221
153	0.2916
154	0.3182
155	0.3113
156	0.2512
157	0.3035
158	0.3006
159	0.3256
160	0.3291
161	0.256
162	0.3356
163	0.2505
164	0.3576
165	0.2617
166	0.2767
167	0.3516
168	0.3177
169	0.2853
170	0.303
171	0.2454
172	0.3284
173	0.282
174	0.2534
175	0.201
176	0.245
177	0.2924
178	0.2678
179	0.2523
180	0.2543
181	0.2857
182	0.2296
183	0.2313
184	0.2696
185	0.2848
186	0.2531
187	0.2468
188	0.2777
189	0.273
190	0.2058
191	0.2418
192	0.2257
193	0.2863
194	0.2616
195	0.2058
196	0.2758
197	0.2501
198	0.3026
199	0.2583
200	0.2618
201	0.2317
202	0.2287
203	0.3026
204	0.2729
205	0.2772
206	0.3213
207	0.2689
208	0.2826
209	0.2651
210	0.244
211	0.2828
212	0.2608
213	0.3414
214	0.2883
215	0.2919
216	0.2561
217	0.2919
218	0.2772
219	0.2886
220	0.2894
221	0.3276
222	0.2571
223	0.2767
224	0.2595
225	0.2755
226	0.2652
227	0.2891
228	0.2584
229	0.2607
230	0.3306
231	0.3197
232	0.2751
233	0.3323
234	0.2659
235	0.2553
236	0.2928
237	0.2566
238	0.236
239	0.207
240	0.2418
241	0.2782
242	0.3125
243	0.3202
244	0.2819
245	0.2638
246	0.284
247	0.3374
248	0.3102
249	0.3034
250	0.3067
251	0.2938
252	0.3136
253	0.3364
254	0.2925
255	0.274
256	0.2987
257	0.3234
258	0.3735
259	0.3065
260	0.3012
261	0.3006
262	0.313
263	0.2693
264	0.317
265	0.4198
266	0.3197
267	0.347
268	0.3415
269	0.3027
270	0.3208
271	0.318
272	0.3665
273	0.3832
274	0.3819
275	0.3586
276	0.3695
277	0.3897
278	0.3286
279	0.3265
280	0.3188
281	0.2863
282	0.3165
283	0.3137
284	0.3255
285	0.3496
286	0.3904
287	0.2991
288	0.2428
289	0.2932
290	0.2405
291	0.2864
292	0.2859
293	0.2445
294	0.2522
295	0.2867
296	0.273
297	0.2633
298	0.1997
299	0.3094
300	0.273
301	0.2593
302	0.2481
303	0.2733
304	0.2662
305	0.2705
306	0.2635
307	0.2544


==> figures/datFiles/meanRMSEagentOriErrorNew_snr0001_doubleBounce1.dat <==
2	12.95
3	2.538
4	2.541
5	3.442
6	2.812
7	3.026
8	4.085
9	2.273
10	10.99
11	2.462
12	2.019
13	1.14
14	2.626
15	0.928
16	1.347
17	0.659
18	1.85
19	2.109
20	1.973
21	0.7182
22	1.073
23	1.075
24	1.051
25	0.7242
26	1.331
27	1.404
28	2.254
29	3.502
30	1.167
31	1.633
32	1.092
33	1.065
34	1.118
35	1.315
36	0.9009
37	1.131
38	1.628
39	1.031
40	1.264
41	1.965
42	1.612
43	1.273
44	0.9316
45	1.058
46	0.8195
47	1.139
48	1.522
49	1.209
50	1.412
51	1.598
52	0.6087
53	0.6648
54	0.6985
55	2.168
56	1.59
57	1.02
58	1.617
59	1.619
60	1.582
61	0.8716
62	1.471
63	0.7697
64	1.075
65	1.07
66	1.265
67	1.584
68	1.669
69	1.022
70	2.157
71	0.9658
72	2.087
73	0.5005
74	0.9132
75	1.636
76	1.51
77	1.683
78	1.33
79	1.909
80	1.187
81	2.612
82	2.005
83	2.06
84	0.6996
85	0.6307
86	1.929
87	1.964
88	1.388
89	2.51
90	0.6951
91	1.242
92	0.6422
93	1.14
94	1.712
95	1.841
96	1.437
97	0.7012
98	2.008
99	1.382
100	1.249
101	1.047
102	1.077
103	0.7732
104	1.884
105	2.351
106	3.531
107	1.254
108	2.765
109	2.08
110	0.6363
111	0.8473
112	1.046
113	0.9247
114	1.012
115	2.101
116	1.104
117	1.144
118	1.463
119	0.4554
120	1.192
121	1.746
122	1.922
123	0.9157
124	0.6667
125	1.207
126	1.719
127	1.406
128	0.7682
129	2.058
130	0.9002
131	1.316
132	0.39
133	0.7376
134	0.831
135	1.275
136	0.6633
137	0.7206
138	0.9459
139	1.297
140	1.205
141	1.166
142	1.237
143	0.6541
144	2.422
145	1.621
146	1.043
147	1.716
148	1.149
149	1.151
150	0.5516
151	1.579
152	0.7234
153	0.9108
154	1.392
155	1.064
156	0.6119
157	1.069
158	2.162
159	1.111
160	1.428
161	1.056
162	0.8135
163	1.403
164	1.215
165	0.7985
166	0.5249
167	0.6305
168	0.7393
169	0.8889
170	0.855
171	1.185
172	1.016
173	0.7924
174	1.259
175	0.2892
176	0.9096
177	0.8087
178	0.7579
179	0.4487
180	1.462
181	0.792
182	0.7209
183	1.376
184	1.093
185	1.202
186	0.8061
187	0.8662
188	2.042
189	1.477
190	3.052
191	1.582
192	0.9049
193	0.9958
194	1.253
195	1.128
196	1.183
197	0.7755
198	0.9537
199	0.7742
200	0.3877
201	0.754
202	0.6402
203	0.9389
204	2.849
205	1.147
206	0.6633
207	0.533
208	1.01
209	1.084
210	0.6017
211	1.201
212	1.01
213	0.805
214	1.149
215	1.065
216	0.8613
217	0.4908
218	0.7123
219	1.046
220	1.086
221	1.209
222	1.154
223	0.2673
224	1.271
225	0.9988
226	1.023
227	0.8009
228	0.4755
229	0.9996
230	0.4034
231	1.055
232	1.558
233	0.3194
234	1.618
235	0.823
236	1.285
237	0.9264
238	1.36
239	1.21
240	1.421
241	0.6816
242	1.354
243	0.8186
244	1.363
245	1.094
246	0.7616
247	1.072
248	0.6088
249	1.212
250	0.502
251	0.803
252	0.9451
253	0.5146
254	0.278
255	0.7412
256	0.6136
257	0.7887
258	0.6923
259	0.9314
260	1.148
261	1.383
262	0.6491
263	0.6944
264	0.454
265	1.148
266	0.8864
267	1.015
268	1.24
269	1.284
270	0.8801
271	1.182
272	0.9468
273	0.8486
274	0.4506
275	1.438
276	0.5326
277	1.726
278	0.9802
279	0.5063
280	0.6957
281	1.252
282	0.3523
283	1.225
284	0.6905
285	1.026
286	1.075
287	0.711
288	0.5969
289	1.188
290	1.052
291	1.047
292	1.217
293	1.365
294	0.9763
295	0.9638
296	1.009
297	0.7258
298	0.7827
299	1.411
300	0.8068
301	0.6906
302	0.5527
303	1.259
304	0.9314
305	0.8184
306	1.554
307	0.842
308	0.4566
309	0.8529
310	0.9093
311	1.394
312	1.044
313	0.6082
314	1.305
315	0.6409
316	0.9034
317	1.162
318	0.5788
319	0.8416
320	1.388
321	1.031
322	0.7606
323	0.9557
324	0.6302
325	0.9191
326	0.758
327	0.8111
328	1.575
329	0.5632
330	0.9492
331	1.146
332	1.659
333	1.134
334	0.8408


==> figures/datFiles/meanRMSEagentOriErrorOld_snr0001.dat <==
2	1.192
3	1.26
4	0.8953
5	0.8419
6	0.7322
7	0.5529
8	0.575
9	0.568
10	0.5354
11	0.5057
12	0.5576
13	0.4664
14	0.446
15	0.5263
16	0.4921
17	0.4924
18	0.5061
19	0.5299
20	0.5542
21	0.4281
22	0.5273
23	0.5266
24	0.5104
25	0.4411
26	0.5047
27	0.5196
28	0.4577
29	0.3865
30	0.4288
31	0.3881
32	0.411
33	0.411
34	0.3977
35	0.5084
36	0.35
37	0.4103
38	0.4141
39	0.3563
40	0.4141
41	0.382
42	0.3161
43	0.4141
44	0.3826
45	0.434
46	0.54
47	0.4636
48	0.6206
49	0.8034
50	0.9669
51	0.9491
52	0.9922
53	1.083
54	1.074
55	0.9772
56	0.9537
57	0.9589
58	0.8195
59	0.8467
60	0.9915
61	0.9793
62	0.875
63	0.8999
64	0.9453
65	0.8545
66	0.902
67	0.9091
68	0.8613
69	0.8224
70	0.9015
71	0.8689
72	0.8681
73	0.9553
74	0.8405
75	0.841
76	0.87
77	0.8679
78	0.7953
79	0.8355
80	0.9086
81	0.8571
82	0.7043
83	0.7243
84	0.7572
85	0.7471
86	0.7522
87	0.7573
88	0.7444
89	0.7653
90	0.7841
91	0.8431
92	0.8013
93	0.7188
94	0.687
95	0.7805
96	0.748
97	0.7707
98	0.8305
99	0.8207
100	0.7608
101	0.7182
102	0.7476
103	0.7588
104	0.686
105	0.7527
106	0.6897
107	0.7273
108	0.7519
109	0.7791
110	0.6367
111	0.7444
112	0.6511
113	0.7014
114	0.6324
115	0.7901
116	0.7366
117	0.6556
118	0.6938
119	0.6834
120	0.5696
121	0.5711
122	0.5733
123	0.5272
124	0.5339
125	0.5781
126	0.5824
127	0.6352
128	0.513
129	0.4602
130	0.5156
131	0.5466
132	0.5228
133	0.4957
134	0.4417
135	0.4554
136	0.4525
137	0.4641
138	0.3694
139	0.391
140	0.4557
141	0.4036
142	0.3681
143	0.3493
144	0.3784
145	0.4585
146	0.4211
147	0.3981
148	0.3773
149	0.4156
150	0.4168
151	0.459
152	0.5136
153	0.4567
154	0.418
155	0.4643
156	0.3932
157	0.3808
158	0.3788
159	0.6278
160	0.5367
161	0.5221
162	0.5538
163	0.5185
164	0.5455
165	0.6065
166	0.4669
167	0.509
168	0.5728
169	0.6215
170	0.4628
171	0.3865
172	0.4836
173	0.554
174	0.5781
175	0.4502
176	0.4049
177	0.392
178	0.4252
179	0.4242
180	0.5121
181	0.493
182	0.4094
183	0.4616
184	0.4262
185	0.4564
186	0.3596
187	0.3705
188	0.452
189	0.4743
190	0.3952
191	0.4529
192	0.3661
193	0.424
194	0.466
195	0.4344
196	0.4044
197	0.3901
198	0.4712
199	0.3995
200	0.4507
201	0.4041
202	0.4283
203	0.4829
204	0.544
205	0.4627
206	0.4739
207	0.4597
208	0.5032
209	0.4657
210	0.5383
211	0.5214
212	0.4544
213	0.4694
214	0.5196
215	0.5178
216	0.4609
217	0.6075
218	0.4174
219	0.5231
220	0.531
221	0.5
222	0.4735
223	0.5859
224	0.5459
225	0.5852
226	0.619
227	0.5431
228	0.6855
229	0.5638
230	0.5236
231	0.7268
232	0.6903
233	0.6883
234	0.6283
235	0.6418
236	0.7099
237	0.6892
238	0.7101
239	0.5636
240	0.6321
241	0.5867
242	0.6294
243	0.6191
244	0.696
245	0.5616
246	0.67
247	0.6116
248	0.6164
249	0.6996
250	0.6731
251	0.7168
252	0.6886
253	0.61
254	0.6947
255	0.58
256	0.5986
257	0.5952
258	0.6506
259	0.5638
260	0.694
261	0.6157
262	0.6844
263	0.5847
264	0.626
265	0.5899
266	0.7346
267	0.552
268	0.6746
269	0.6355
270	0.6648
271	0.6681
272	0.7194
273	0.5854
274	0.7447
275	0.6923
276	0.6015
277	0.9386
278	0.9405
279	0.8759
280	0.8949
281	0.9489
282	1.033
283	0.9746
284	0.9063
285	0.8239
286	0.834
287	0.8986
288	0.8751
289	0.7884
290	0.9629
291	0.8571
292	0.9326
293	1.1
294	1.008
295	0.9912
296	0.9295
297	0.8366
298	0.9582
299	0.9653
300	0.6955
301	0.8049
302	0.9339
303	0.8596
304	0.7758
305	0.7917
306	0.7158
307	0.7798


==> figures/datFiles/meanRMSEagentOriErrorOld_snr0001_doubleBounce1.dat <==
2	179.5
3	26.3
4	1.787
5	1.3
6	2.546
7	2.883
8	2.346
9	2.311
10	3.2
11	1.579
12	2.233
13	1.952
14	2.878
15	2.455
16	2.922
17	2.9
18	1.854
19	3.121
20	2.466
21	2.185
22	1.879
23	1.961
24	4.147
25	2.115
26	1.56
27	23.91
28	60.7
29	3.008
30	3.203
31	2.563
32	2.949
33	1.71
34	1.435
35	2.775
36	2.272
37	2.042
38	3.396
39	2.758
40	2.217
41	2.612
42	2.805
43	2.702
44	2.506
45	2.926
46	1.839
47	2.22
48	2.546
49	2.305
50	2.03
51	2.323
52	1.961
53	1.32
54	2.723
55	2.813
56	1.349
57	2.616
58	1.848
59	1.538
60	1.694
61	2.575
62	1.409
63	1.542
64	1.819
65	1.705
66	2.302
67	2.422
68	1.628
69	2.503
70	2.509
71	1.964
72	1.658
73	2.053
74	1.359
75	2.173
76	1.74
77	1.518
78	1.94
79	2.051
80	1.88
81	1.382
82	1.696
83	1.66
84	1.373
85	0.9819
86	1.519
87	1.777
88	1.859
89	1.416
90	1.19
91	1.202
92	1.562
93	0.8738
94	2.248
95	0.4912
96	1.337
97	2.514
98	0.6685
99	1.312
100	0.6108
101	1.463
102	1.461
103	1.235
104	63.59
105	27.3
106	1.145
107	1.12
108	1.298
109	1.34
110	0.996
111	0.8327
112	0.769
113	1.049
114	0.6343
115	0.6154
116	1.412
117	0.9853
118	0.827
119	0.9755
120	0.8409
121	1.215
122	1.422
123	1.257
124	1.28
125	1.73
126	2.132
127	1.449
128	1.006
129	0.924
130	1.213
131	0.9163
132	0.7575
133	0.9843
134	0.808
135	0.959
136	1.075
137	1.221
138	1.303
139	1.509
140	0.9519
141	1.942
142	1.079
143	1.372
144	62.42
145	26.54
146	1.497
147	1.603
148	0.561
149	1.798
150	0.519
151	1.067
152	1.773
153	0.5704
154	1.054
155	1.421
156	1.38
157	0.6464
158	0.9908
159	0.7291
160	0.9253
161	1.322
162	1.403
163	1.187
164	1.736
165	2.144
166	1.371
167	1.487
168	0.3912
169	2.132
170	1.468
171	1.794
172	0.8644
173	1.346
174	0.9298
175	1.037
176	1.266
177	1.648
178	1.414
179	0.9941
180	1.194
181	0.8508
182	1.024
183	1.036
184	1.138
185	1.319
186	1.11
187	26.29
188	63.11
189	1.433
190	1.591
191	2.388
192	1.507
193	0.9387
194	0.7258
195	1.038
196	1.854
197	2.138
198	1.133
199	0.7557
200	1.126
201	0.8469
202	1.187
203	1.401
204	62.61
205	27.7
206	2.171
207	0.9373
208	0.5047
209	0.3963
210	0.6557
211	1.791
212	1.797
213	0.9823
214	1.359
215	1.663
216	1.134
217	1.511
218	1.267
219	2.183
220	1.222
221	0.8625
222	1.58
223	0.8136
224	0.8062
225	2.098
226	0.7919
227	1.693
228	1.287
229	1.72
230	1.216
231	2.368
232	0.6525
233	1.114
234	2.545
235	1.216
236	0.7442
237	1.142
238	0.3933
239	50.92
240	8.011
241	1.877
242	0.9417
243	1.136
244	1.093
245	0.923
246	0.8503
247	0.9923
248	1.396
249	1.077
250	0.8185
251	1.228
252	0.7803
253	1.402
254	1.394
255	1.306
256	0.6173
257	1.522
258	0.8785
259	0.919
260	0.695
261	0.5274
262	0.8527
263	1.029
264	1.046
265	1.062
266	1.256
267	1.909
268	1.357
269	1.551
270	0.8816
271	1.186
272	1.464
273	1.136
274	0.8115
275	1.598
276	0.4798
277	1.612
278	0.6564
279	1.738
280	1.45
281	0.4041
282	1.305
283	1.423
284	1.597
285	0.8085
286	0.5178
287	0.8304
288	0.4879
289	0.8204
290	0.7635
291	1.294
292	0.5816
293	0.9921
294	2.087
295	1.48
296	1.011
297	1.574
298	1.373
299	1.741
300	0.6596
301	1.5
302	1.379
303	1.405
304	1.594
305	0.8206
306	0.7524
307	2.07
308	2.102
309	1.755
310	1.445
311	1.957
312	0.9631
313	1.445
314	1.775
315	1.097
316	2.336
317	1.402
318	1.786
319	2.13
320	1.707
321	1.304
322	1.498
323	2.18
324	1.844
325	3.03
326	1.921
327	1.379
328	2.122
329	1.566
330	1.487
331	2.209
332	1.954
333	1.416
334	1.843


==> figures/datFiles/meanRMSEagentPosErrorNew_snr0001.dat <==
2	2.852
3	3.165
4	3.166
5	2.338
6	2.239
7	1.747
8	1.328
9	1.193
10	1.347
11	1.15
12	1.116
13	1.066
14	1.185
15	1.133
16	1.135
17	1.215
18	1.116
19	1.027
20	1.398
21	1.206
22	0.9041
23	0.8026
24	1.142
25	0.9747
26	1.072
27	1.024
28	0.9064
29	0.8602
30	1.014
31	0.9645
32	0.8046
33	0.9567
34	0.8426
35	1.094
36	0.7897
37	0.7259
38	0.853
39	0.7165
40	0.6739
41	0.7198
42	0.6471
43	0.8398
44	0.662
45	0.6163
46	0.6946
47	0.7771
48	0.7102
49	0.6553
50	0.7823
51	0.7863
52	0.672
53	0.7206
54	0.7897
55	0.6682
56	0.7716
57	0.8356
58	0.8203
59	0.8632
60	0.6639
61	0.7936
62	0.6958
63	0.7353
64	0.8372
65	0.8121
66	0.9628
67	0.8456
68	0.7195
69	0.76
70	0.8192
71	0.772
72	0.8194
73	0.7772
74	0.71
75	0.6438
76	0.9397
77	0.7724
78	0.8135
79	1.055
80	0.9616
81	0.9762
82	0.9272
83	0.9142
84	1.021
85	0.8562
86	1.079
87	0.9209
88	0.9606
89	0.916
90	1.013
91	0.9684
92	1.081
93	0.8801
94	0.9135
95	1.082
96	0.9615
97	1.001
98	0.9815
99	0.9417
100	0.8859
101	1.182
102	0.9063
103	1.06
104	0.9304
105	0.9626
106	1.097
107	0.9574
108	0.8488
109	1.042
110	1.112
111	1.003
112	0.7964
113	0.9577
114	0.984
115	0.8665
116	0.923
117	0.7919
118	0.8459
119	0.8554
120	0.8594
121	0.9816
122	0.83
123	1.12
124	0.8415
125	0.7154
126	0.9804
127	0.7742
128	0.7765
129	0.6974
130	0.6075
131	0.6042
132	0.691
133	0.5563
134	0.6639
135	0.537
136	0.5801
137	0.6555
138	0.6005
139	0.6198
140	0.5366
141	0.664
142	0.6238
143	0.6256
144	0.5721
145	0.5948
146	0.5838
147	0.6521
148	0.5257
149	0.685
150	0.6033
151	0.644
152	0.6016
153	0.7006
154	0.6379
155	0.688
156	0.5954
157	0.6938
158	0.6751
159	0.8317
160	0.7897
161	0.8415
162	0.6571
163	0.7608
164	0.9126
165	0.9673
166	0.9033
167	0.8742
168	0.8468
169	0.6545
170	0.6375
171	0.6306
172	0.6329
173	0.5626
174	0.6827
175	0.5937
176	0.5946
177	0.6796
178	0.5271
179	0.623
180	0.5226
181	0.6515
182	0.5672
183	0.518
184	0.496
185	0.5307
186	0.5454
187	0.5538
188	0.6382
189	0.4816
190	0.5838
191	0.5485
192	0.452
193	0.545
194	0.4913
195	0.476
196	0.5957
197	0.573
198	0.474
199	0.5436
200	0.4542
201	0.5739
202	0.524
203	0.569
204	0.5244
205	0.5794
206	0.5618
207	0.4985
208	0.6215
209	0.5208
210	0.5124
211	0.5742
212	0.4722
213	0.7036
214	0.5417
215	0.5559
216	0.5758
217	0.5475
218	0.5043
219	0.4718
220	0.5047
221	0.6067
222	0.529
223	0.4841
224	0.5062
225	0.6009
226	0.5434
227	0.545
228	0.52
229	0.6095
230	0.5109
231	0.5429
232	0.5155
233	0.5263
234	0.4809
235	0.4998
236	0.5445
237	0.5017
238	0.5386
239	0.5164
240	0.5286
241	0.4665
242	0.5187
243	0.5281
244	0.4954
245	0.5294
246	0.5318
247	0.505
248	0.5693
249	0.493
250	0.5509
251	0.5427
252	0.5542
253	0.5377
254	0.5123
255	0.5443
256	0.5797
257	0.579
258	0.6192
259	0.5767
260	0.5642
261	0.5732
262	0.5669
263	0.6016
264	0.5623
265	0.7718
266	0.587
267	0.6113
268	0.6217
269	0.5664
270	0.538
271	0.5712
272	0.6827
273	0.5811
274	0.6165
275	0.6558
276	0.7255
277	0.6654
278	0.6141
279	0.5286
280	0.5478
281	0.5925
282	0.5624
283	0.5107
284	0.5724
285	0.5274
286	0.5379
287	0.5032
288	0.526
289	0.555
290	0.9963
291	1.024
292	0.8576
293	0.9489
294	1.023
295	0.9633
296	0.8253
297	0.7965
298	0.9067
299	0.7795
300	0.8612
301	0.7069
302	0.7881
303	0.7514
304	0.8517
305	0.7216
306	0.8003
307	0.8731


==> figures/datFiles/meanRMSEagentPosErrorNew_snr0001_doubleBounce1.dat <==
2	0.03961
3	0.03851
4	0.03698
5	0.03809
6	0.04038
7	0.04403
8	0.05539
9	0.06468
10	0.06389
11	0.06213
12	0.05631
13	0.05364
14	0.05237
15	0.05109
16	0.04927
17	0.04843
18	0.05077
19	0.04977
20	0.04521
21	0.0417
22	0.04103
23	0.04048
24	0.04006
25	0.04121
26	0.0441
27	0.05233
28	0.05573
29	0.04678
30	0.04627
31	0.06002
32	0.07605
33	0.08902
34	0.09743
35	0.09092
36	0.08885
37	0.08731
38	0.08203
39	0.07321
40	0.06887
41	0.06575
42	0.05865
43	0.05058
44	0.04682
45	0.04524
46	0.03893
47	0.02899
48	0.03511
49	0.0431
50	0.04206
51	0.03671
52	0.02988
53	0.02605
54	0.02657
55	0.02754
56	0.02347
57	0.02012
58	0.02352
59	0.02508
60	0.02565
61	0.0202
62	0.02298
63	0.0302
64	0.036
65	0.03749
66	0.04415
67	0.04368
68	0.04336
69	0.02919
70	0.02839
71	0.02289
72	0.02049
73	0.02257
74	0.01623
75	0.01728
76	0.02837
77	0.0267
78	0.02499
79	0.02496
80	0.02521
81	0.02677
82	0.02878
83	0.03168
84	0.03337
85	0.03158
86	0.0283
87	0.02745
88	0.02762
89	0.0283
90	0.02996
91	0.02538
92	0.03399
93	0.04378
94	0.04568
95	0.04214
96	0.03705
97	0.03175
98	0.02934
99	0.03064
100	0.02954
101	0.02975
102	0.02438
103	0.01973
104	0.01633
105	0.01795
106	0.0162
107	0.01913
108	0.0193
109	0.02291
110	0.0271
111	0.02919
112	0.02737
113	0.03008
114	0.03921
115	0.03984
116	0.0334
117	0.03004
118	0.02679
119	0.0251
120	0.02168
121	0.01569
122	0.01603
123	0.01758
124	0.01866
125	0.01611
126	0.01586
127	0.01987
128	0.01812
129	0.02121
130	0.02053
131	0.01753
132	0.02475
133	0.02654
134	0.02653
135	0.01933
136	0.02183
137	0.02547
138	0.01433
139	0.01118
140	0.01256
141	0.02131
142	0.02469
143	0.01867
144	0.01606
145	0.0181
146	0.01737
147	0.01953
148	0.01933
149	0.02426
150	0.02513
151	0.01983
152	0.02044
153	0.02533
154	0.0223
155	0.02024
156	0.02156
157	0.01739
158	0.0166
159	0.01656
160	0.01825
161	0.01834
162	0.01721
163	0.01826
164	0.01986
165	0.02032
166	0.01921
167	0.01827
168	0.02111
169	0.02244
170	0.02036
171	0.01904
172	0.0188
173	0.02307
174	0.02561
175	0.02338
176	0.02251
177	0.02068
178	0.01904
179	0.01791
180	0.01754
181	0.01633
182	0.01876
183	0.02128
184	0.01844
185	0.02026
186	0.02223
187	0.0149
188	0.01252
189	0.01711
190	0.02206
191	0.02314
192	0.01975
193	0.01439
194	0.01741
195	0.01714
196	0.01607
197	0.01268
198	0.01387
199	0.01898
200	0.01326
201	0.01363
202	0.01185
203	0.009693
204	0.0149
205	0.01868
206	0.02083
207	0.01992
208	0.02138
209	0.02078
210	0.02057
211	0.02262
212	0.02041
213	0.02267
214	0.02103
215	0.01969
216	0.0185
217	0.01971
218	0.02312
219	0.02277
220	0.01934
221	0.02004
222	0.02017
223	0.01787
224	0.01783
225	0.01778
226	0.01807
227	0.01653
228	0.01688
229	0.01816
230	0.01808
231	0.01742
232	0.01913
233	0.01776
234	0.01742
235	0.01944
236	0.0185
237	0.01647
238	0.01725
239	0.03347
240	0.04322
241	0.03887
242	0.03351
243	0.03578
244	0.03483
245	0.03185
246	0.03167
247	0.03039
248	0.02696
249	0.02656
250	0.02872
251	0.03236
252	0.03392
253	0.03179
254	0.0291
255	0.02827
256	0.02652
257	0.02625
258	0.02589
259	0.02783
260	0.03398
261	0.03296
262	0.0282
263	0.02815
264	0.02866
265	0.02618
266	0.03054
267	0.02904
268	0.02843
269	0.02547
270	0.02334
271	0.02427
272	0.02336
273	0.02344
274	0.0228
275	0.02197
276	0.02289
277	0.02005
278	0.0175
279	0.0206
280	0.02254
281	0.02027
282	0.02152
283	0.01857
284	0.01776
285	0.01535
286	0.01456
287	0.01924
288	0.02082
289	0.02092
290	0.02154
291	0.01869
292	0.01374
293	0.01423
294	0.01568
295	0.01469
296	0.01446
297	0.01332
298	0.0119
299	0.01329
300	0.01581
301	0.01393
302	0.01421
303	0.01357
304	0.01334
305	0.01254
306	0.01639
307	0.01677
308	0.01219
309	0.01039
310	0.01043
311	0.01413
312	0.01702
313	0.0155
314	0.01979
315	0.01933
316	0.0102
317	0.01179
318	0.01556
319	0.01411
320	0.01208
321	0.009217
322	0.008135
323	0.009894
324	0.01462
325	0.02094
326	0.02886
327	0.02524
328	0.01635
329	0.0105
330	0.01335
331	0.01794
332	0.02026
333	0.01226
334	0.01089


==> figures/datFiles/meanRMSEagentPosErrorOld_snr0001.dat <==
2	2.643
3	4.273
4	4.919
5	3.91
6	2.961
7	2.487
8	2.037
9	1.996
10	1.751
11	1.625
12	1.622
13	1.609
14	1.394
15	1.616
16	1.463
17	1.565
18	1.533
19	1.485
20	1.734
21	1.321
22	1.377
23	1.334
24	1.169
25	1.274
26	1.217
27	1.308
28	1.339
29	1.248
30	1.126
31	1.071
32	1.199
33	1.227
34	1.053
35	1.319
36	1.108
37	0.8822
38	1.007
39	0.913
40	0.9388
41	0.946
42	0.8806
43	1.184
44	0.9599
45	0.9029
46	1.062
47	1.235
48	1.336
49	1.328
50	1.651
51	1.804
52	1.74
53	1.642
54	1.765
55	1.853
56	1.818
57	1.942
58	1.595
59	1.63
60	1.854
61	1.651
62	1.798
63	1.693
64	1.838
65	1.585
66	1.621
67	1.533
68	1.65
69	1.624
70	1.596
71	1.676
72	1.716
73	1.673
74	1.717
75	1.446
76	1.612
77	1.731
78	1.582
79	1.637
80	2.024
81	1.859
82	1.67
83	1.509
84	1.517
85	1.619
86	1.564
87	1.518
88	1.662
89	1.822
90	1.865
91	1.949
92	2.059
93	1.851
94	1.593
95	1.811
96	1.947
97	2.04
98	2.034
99	2.095
100	1.907
101	1.917
102	1.822
103	1.949
104	1.873
105	1.762
106	1.5
107	1.651
108	1.896
109	1.952
110	1.633
111	2.044
112	1.801
113	1.599
114	1.347
115	1.808
116	1.47
117	1.551
118	1.61
119	1.44
120	1.356
121	1.416
122	1.187
123	1.366
124	1.189
125	1.268
126	1.402
127	1.418
128	1.355
129	1.242
130	1.198
131	1.243
132	1.063
133	1.044
134	1.091
135	1.048
136	1.028
137	1.123
138	0.9273
139	0.9722
140	0.933
141	1.105
142	0.95
143	1.029
144	1.012
145	1.005
146	0.8512
147	0.948
148	1.005
149	1.042
150	1.17
151	1.33
152	1.328
153	1.121
154	1.245
155	1.156
156	1.179
157	1.302
158	1.183
159	1.747
160	1.689
161	1.591
162	1.636
163	1.865
164	1.663
165	1.703
166	1.735
167	1.657
168	1.804
169	1.764
170	1.546
171	1.52
172	1.246
173	1.547
174	1.575
175	1.416
176	1.31
177	1.417
178	1.452
179	1.369
180	1.328
181	1.421
182	1.281
183	1.484
184	1.465
185	1.422
186	1.438
187	1.591
188	1.364
189	1.417
190	1.335
191	1.562
192	1.479
193	1.476
194	1.43
195	1.356
196	1.312
197	1.382
198	1.439
199	1.481
200	1.181
201	1.235
202	1.379
203	1.501
204	1.321
205	1.542
206	1.654
207	1.606
208	1.598
209	1.571
210	1.612
211	1.52
212	1.252
213	1.282
214	1.595
215	1.428
216	1.345
217	1.528
218	1.392
219	1.516
220	1.462
221	1.653
222	1.598
223	1.511
224	1.784
225	1.583
226	1.624
227	1.704
228	1.57
229	1.684
230	1.971
231	1.826
232	2.005
233	2.091
234	1.779
235	1.688
236	1.664
237	1.685
238	1.706
239	1.638
240	1.602
241	1.909
242	1.719
243	1.879
244	1.702
245	1.732
246	1.786
247	1.908
248	1.631
249	1.825
250	1.753
251	1.843
252	1.824
253	1.723
254	1.974
255	1.946
256	1.922
257	2.048
258	2.073
259	1.844
260	1.8
261	1.885
262	1.736
263	1.937
264	1.74
265	1.886
266	2.059
267	2.104
268	1.842
269	1.942
270	1.814
271	1.809
272	1.889
273	1.839
274	1.828
275	1.997
276	1.927
277	1.857
278	1.678
279	1.811
280	1.975
281	1.664
282	1.757
283	1.631
284	1.725
285	1.727
286	1.631
287	1.554
288	1.892
289	1.694
290	1.848
291	2.189
292	2.598
293	2.835
294	2.95
295	2.72
296	2.63
297	2.366
298	2.012
299	2.127
300	2.067
301	1.897
302	2.05
303	2.028
304	2.022
305	2.267
306	2.319
307	2.261


==> figures/datFiles/meanRMSEagentPosErrorOld_snr0001_doubleBounce1.dat <==
2	0.02864
3	0.03086
4	0.05116
5	0.05959
6	0.06708
7	0.06261
8	0.05768
9	0.06113
10	0.06405
11	0.06174
12	0.0553
13	0.05061
14	0.04275
15	0.04139
16	0.04496
17	0.04476
18	0.04382
19	0.0415
20	0.04647
21	0.04643
22	0.04876
23	0.04163
24	0.02963
25	0.0299
26	0.03187
27	0.02537
28	0.0169
29	0.05083
30	0.0602
31	0.04454
32	0.02961
33	0.02164
34	0.01855
35	0.01469
36	0.01609
37	0.01561
38	0.01141
39	0.01723
40	0.0193
41	0.02347
42	0.01362
43	0.02005
44	0.02086
45	0.01887
46	0.01859
47	0.02575
48	0.02293
49	0.02027
50	0.02685
51	0.02564
52	0.02287
53	0.02758
54	0.01921
55	0.01536
56	0.01988
57	0.02796
58	0.02997
59	0.03091
60	0.02224
61	0.02089
62	0.0177
63	0.02192
64	0.01943
65	0.01658
66	0.02178
67	0.01972
68	0.01808
69	0.02159
70	0.01979
71	0.02573
72	0.02198
73	0.02443
74	0.02549
75	0.0226
76	0.01536
77	0.02
78	0.01239
79	0.01868
80	0.02613
81	0.02899
82	0.0275
83	0.02523
84	0.02086
85	0.02436
86	0.01547
87	0.01534
88	0.01092
89	0.01316
90	0.0147
91	0.01725
92	0.01142
93	0.02163
94	0.01839
95	0.01653
96	0.01208
97	0.01576
98	0.01142
99	0.00794
100	0.01259
101	0.0159
102	0.01696
103	0.01227
104	0.0224
105	0.03668
106	0.03091
107	0.02105
108	0.02043
109	0.01552
110	0.01262
111	0.01472
112	0.01149
113	0.01409
114	0.01246
115	0.01094
116	0.01053
117	0.01144
118	0.01684
119	0.018
120	0.0155
121	0.01307
122	0.01571
123	0.01313
124	0.01778
125	0.02194
126	0.01614
127	0.01257
128	0.02578
129	0.01632
130	0.01289
131	0.0184
132	0.0199
133	0.01965
134	0.0127
135	0.01293
136	0.02129
137	0.02044
138	0.01673
139	0.0151
140	0.01653
141	0.01894
142	0.01303
143	0.01513
144	0.03351
145	0.03105
146	0.0305
147	0.02319
148	0.01651
149	0.0176
150	0.02317
151	0.02328
152	0.01919
153	0.01799
154	0.01511
155	0.01588
156	0.01516
157	0.01735
158	0.02222
159	0.02083
160	0.01734
161	0.01504
162	0.01786
163	0.02108
164	0.01742
165	0.01158
166	0.01421
167	0.01746
168	0.006277
169	0.01286
170	0.01313
171	0.01293
172	0.006346
173	0.009022
174	0.01289
175	0.01007
176	0.01092
177	0.009824
178	0.01383
179	0.009801
180	0.01043
181	0.008667
182	0.01455
183	0.01583
184	0.01205
185	0.01284
186	0.01007
187	0.01774
188	0.03218
189	0.04902
190	0.0419
191	0.02061
192	0.01511
193	0.01555
194	0.01642
195	0.01929
196	0.01024
197	0.01828
198	0.01276
199	0.01241
200	0.009318
201	0.0132
202	0.01204
203	0.01037
204	0.0168
205	0.0235
206	0.01679
207	0.01277
208	0.008612
209	0.01189
210	0.01627
211	0.01321
212	0.008635
213	0.007515
214	0.01282
215	0.01157
216	0.0143
217	0.01404
218	0.007954
219	0.006983
220	0.01218
221	0.01379
222	0.0125
223	0.01513
224	0.01446
225	0.02008
226	0.0191
227	0.01325
228	0.01308
229	0.01221
230	0.01081
231	0.01179
232	0.009896
233	0.00906
234	0.00775
235	0.0107
236	0.01529
237	0.01535
238	0.0135
239	0.01447
240	0.01498
241	0.01663
242	0.0178
243	0.01442
244	0.01881
245	0.02473
246	0.02221
247	0.02369
248	0.02229
249	0.02209
250	0.02238
251	0.01982
252	0.01294
253	0.01
254	0.01351
255	0.01932
256	0.016
257	0.01349
258	0.01438
259	0.01182
260	0.01283
261	0.008769
262	0.01416
263	0.01168
264	0.008995
265	0.008438
266	0.01487
267	0.0139
268	0.01661
269	0.009108
270	0.009976
271	0.01391
272	0.01298
273	0.01288
274	0.01581
275	0.01243
276	0.01261
277	0.01752
278	0.02109
279	0.01374
280	0.01242
281	0.0184
282	0.01205
283	0.01307
284	0.01092
285	0.01113
286	0.01199
287	0.008856
288	0.01489
289	0.016
290	0.01342
291	0.01407
292	0.015
293	0.01644
294	0.0182
295	0.01125
296	0.01113
297	0.01292
298	0.01264
299	0.01439
300	0.01566
301	0.01675
302	0.01973
303	0.01818
304	0.0174
305	0.01576
306	0.01341
307	0.01419
308	0.01491
309	0.01297
310	0.009455
311	0.008512
312	0.01054
313	0.01657
314	0.01967
315	0.01361
316	0.008306
317	0.0201
318	0.01705
319	0.01294
320	0.02406
321	0.01722
322	0.02271
323	0.02302
324	0.02084
325	0.02147
326	0.03179
327	0.02481
328	0.02234
329	0.02723
330	0.02698
331	0.02448
332	0.02647
333	0.02358
334	0.02116


==> figures/datFiles/meanRMSEagentVelErrorNew_snr0001_doubleBounce1.dat <==
2	0.05545
3	0.03505
4	0.02433
5	0.02818
6	0.03994
7	0.03486
8	0.02457
9	0.02477
10	0.02507
11	0.03158
12	0.04394
13	0.02803
14	0.02332
15	0.02859
16	0.03363
17	0.02314
18	0.02358
19	0.01782
20	0.01986
21	0.01604
22	0.01634
23	0.02468
24	0.01983
25	0.01831
26	0.02032
27	0.02078
28	0.04409
29	0.02457
30	0.01875
31	0.02327
32	0.02274
33	0.02733
34	0.02304
35	0.01107
36	0.01855
37	0.01659
38	0.02393
39	0.02381
40	0.02509
41	0.0163
42	0.02412
43	0.009981
44	0.01698
45	0.01314
46	0.01694
47	0.01447
48	0.02151
49	0.02371
50	0.01668
51	0.0198
52	0.01964
53	0.018
54	0.02611
55	0.01696
56	0.03677
57	0.02457
58	0.01774
59	0.02262
60	0.01559
61	0.01342
62	0.01381
63	0.02072
64	0.02017
65	0.01424
66	0.01791
67	0.0223
68	0.02289
69	0.01856
70	0.02168
71	0.01565
72	0.03015
73	0.02382
74	0.02392
75	0.01685
76	0.02306
77	0.01293
78	0.01515
79	0.02326
80	0.01279
81	0.02056
82	0.02065
83	0.02136
84	0.02087
85	0.02324
86	0.01813
87	0.026
88	0.01525
89	0.01406
90	0.02079
91	0.02029
92	0.01385
93	0.01748
94	0.02028
95	0.02734
96	0.02713
97	0.02356
98	0.036
99	0.02592
100	0.02688
101	0.02602
102	0.02199
103	0.02049
104	0.04313
105	0.03197
106	0.02747
107	0.03731
108	0.02949
109	0.03034
110	0.03567
111	0.02174
112	0.02434
113	0.03052
114	0.02256
115	0.01874
116	0.02484
117	0.03272
118	0.03222
119	0.01598
120	0.01517
121	0.02551
122	0.01705
123	0.01891
124	0.01177
125	0.02028
126	0.01914
127	0.01955
128	0.02102
129	0.02161
130	0.01851
131	0.01873
132	0.02136
133	0.01611
134	0.01487
135	0.01667
136	0.02289
137	0.009318
138	0.02009
139	0.01719
140	0.01804
141	0.01792
142	0.0229
143	0.02164
144	0.03275
145	0.02973
146	0.0243
147	0.02683
148	0.02278
149	0.01719
150	0.02746
151	0.01856
152	0.02259
153	0.01934
154	0.0262
155	0.01989
156	0.01884
157	0.01689
158	0.02447
159	0.02197
160	0.02533
161	0.01788
162	0.02796
163	0.02485
164	0.02119
165	0.01707
166	0.01408
167	0.02225
168	0.0173
169	0.01563
170	0.0214
171	0.01747
172	0.01998
173	0.0203
174	0.01389
175	0.01675
176	0.02133
177	0.01905
178	0.01725
179	0.01965
180	0.0136
181	0.01995
182	0.02295
183	0.02166
184	0.01537
185	0.02952
186	0.01703
187	0.02185
188	0.03437
189	0.03269
190	0.03639
191	0.0256
192	0.02769
193	0.0323
194	0.02281
195	0.01019
196	0.01887
197	0.0169
198	0.02116
199	0.01584
200	0.02239
201	0.02351
202	0.01458
203	0.02188
204	0.02341
205	0.03204
206	0.02871
207	0.01862
208	0.02301
209	0.01722
210	0.01478
211	0.01708
212	0.01119
213	0.02089
214	0.01596
215	0.01726
216	0.02227
217	0.01032
218	0.01731
219	0.02102
220	0.01729
221	0.007936
222	0.01977
223	0.02127
224	0.01453
225	0.02144
226	0.01783
227	0.01935
228	0.01342
229	0.01648
230	0.01743
231	0.02024
232	0.01245
233	0.01468
234	0.01724
235	0.0149
236	0.02041
237	0.02334
238	0.02784
239	0.0331
240	0.03265
241	0.02171
242	0.0263
243	0.0202
244	0.02198
245	0.01598
246	0.02098
247	0.01731
248	0.02315
249	0.01262
250	0.01988
251	0.01949
252	0.008793
253	0.01572
254	0.01229
255	0.01582
256	0.01385
257	0.01451
258	0.01564
259	0.01378
260	0.01864
261	0.01397
262	0.01793
263	0.02076
264	0.02158
265	0.01724
266	0.01618
267	0.02069
268	0.02158
269	0.02168
270	0.02091
271	0.01256
272	0.006319
273	0.01069
274	0.01882
275	0.02486
276	0.01089
277	0.01568
278	0.02257
279	0.01515
280	0.01717
281	0.01698
282	0.01651
283	0.01867
284	0.01555
285	0.02394
286	0.02181
287	0.01224
288	0.02642
289	0.02135
290	0.02331
291	0.01572
292	0.01806
293	0.03011
294	0.02566
295	0.0193
296	0.01801
297	0.01926
298	0.01887
299	0.01927
300	0.02031
301	0.02185
302	0.01522
303	0.02718
304	0.0161
305	0.02127
306	0.01299
307	0.01692
308	0.01788
309	0.02201
310	0.01686
311	0.02183
312	0.01551
313	0.01483
314	0.01107
315	0.02087
316	0.0156
317	0.01722
318	0.02258
319	0.01363
320	0.01522
321	0.02979
322	0.01913
323	0.014
324	0.02437
325	0.01211
326	0.02132
327	0.0208
328	0.01263
329	0.01428
330	0.02109
331	0.02318
332	0.02193
333	0.02343
334	0.008059


==> figures/datFiles/meanRMSEagentVelErrorOld_snr0001_doubleBounce1.dat <==
2	0.0372
3	0.01903
4	0.02552
5	0.02488
6	0.02053
7	0.01553
8	0.02106
9	0.02869
10	0.02514
11	0.02332
12	0.01578
13	0.01926
14	0.02023
15	0.02078
16	0.01778
17	0.01934
18	0.02026
19	0.01745
20	0.01959
21	0.02218
22	0.02121
23	0.01789
24	0.01628
25	0.01786
26	0.01531
27	0.01651
28	0.03689
29	0.01745
30	0.0211
31	0.0165
32	0.02079
33	0.01881
34	0.02187
35	0.01908
36	0.01757
37	0.01803
38	0.0157
39	0.02023
40	0.02058
41	0.02012
42	0.02114
43	0.01751
44	0.01496
45	0.01873
46	0.0179
47	0.02765
48	0.02063
49	0.01708
50	0.008741
51	0.01611
52	0.01402
53	0.01567
54	0.02033
55	0.01121
56	0.0174
57	0.01269
58	0.01648
59	0.01941
60	0.01792
61	0.01434
62	0.02399
63	0.01661
64	0.01726
65	0.01654
66	0.01562
67	0.01491
68	0.01645
69	0.01703
70	0.02129
71	0.01545
72	0.02481
73	0.01781
74	0.02727
75	0.01362
76	0.01845
77	0.0173
78	0.01018
79	0.01125
80	0.01523
81	0.01535
82	0.0175
83	0.016
84	0.01488
85	0.01192
86	0.02008
87	0.01396
88	0.01149
89	0.02105
90	0.01603
91	0.01425
92	0.02112
93	0.01113
94	0.01279
95	0.01772
96	0.0142
97	0.01396
98	0.01473
99	0.01027
100	0.02156
101	0.01542
102	0.01727
103	0.009656
104	0.03685
105	0.01957
106	0.02405
107	0.01965
108	0.01724
109	0.01179
110	0.01461
111	0.02579
112	0.01683
113	0.01102
114	0.02068
115	0.01762
116	0.01261
117	0.0162
118	0.01787
119	0.01366
120	0.01263
121	0.01342
122	0.00849
123	0.02317
124	0.01865
125	0.01699
126	0.01462
127	0.02066
128	0.009794
129	0.01989
130	0.01517
131	0.0148
132	0.01385
133	0.02055
134	0.01874
135	0.01535
136	0.02083
137	0.01889
138	0.01358
139	0.01115
140	0.01541
141	0.02115
142	0.02268
143	0.02288
144	0.0322
145	0.01369
146	0.01718
147	0.01328
148	0.02279
149	0.01313
150	0.02061
151	0.01226
152	0.02483
153	0.01721
154	0.01203
155	0.01587
156	0.01478
157	0.00993
158	0.01296
159	0.01593
160	0.01637
161	0.0186
162	0.01033
163	0.02136
164	0.01867
165	0.01832
166	0.02173
167	0.01959
168	0.01189
169	0.01679
170	0.01311
171	0.0187
172	0.01192
173	0.01822
174	0.01766
175	0.01691
176	0.01552
177	0.02161
178	0.01488
179	0.0117
180	0.01457
181	0.01959
182	0.01765
183	0.01671
184	0.01109
185	0.02013
186	0.01463
187	0.0169
188	0.03554
189	0.01691
190	0.01502
191	0.01647
192	0.01808
193	0.009402
194	0.01182
195	0.02007
196	0.0171
197	0.01433
198	0.01609
199	0.01064
200	0.01273
201	0.01764
202	0.01678
203	0.01239
204	0.04624
205	0.02986
206	0.01724
207	0.01996
208	0.01354
209	0.01464
210	0.01786
211	0.01555
212	0.0231
213	0.02244
214	0.01652
215	0.01252
216	0.01232
217	0.01258
218	0.013
219	0.01528
220	0.01435
221	0.02163
222	0.01518
223	0.01137
224	0.01303
225	0.011
226	0.01397
227	0.01292
228	0.01853
229	0.02677
230	0.01379
231	0.02093
232	0.02282
233	0.01944
234	0.01228
235	0.02037
236	0.0182
237	0.01653
238	0.01995
239	0.02499
240	0.02084
241	0.01645
242	0.007185
243	0.009627
244	0.01626
245	0.008992
246	0.013
247	0.01497
248	0.01132
249	0.02026
250	0.01751
251	0.0126
252	0.01625
253	0.01207
254	0.01995
255	0.02131
256	0.02062
257	0.01092
258	0.008894
259	0.01102
260	0.01696
261	0.01812
262	0.01416
263	0.02201
264	0.02118
265	0.01528
266	0.01134
267	0.01587
268	0.0142
269	0.01477
270	0.02453
271	0.01869
272	0.01395
273	0.01663
274	0.01355
275	0.01469
276	0.01823
277	0.01781
278	0.02122
279	0.01667
280	0.01312
281	0.009612
282	0.01173
283	0.01193
284	0.008825
285	0.01557
286	0.01289
287	0.02277
288	0.0112
289	0.0143
290	0.009138
291	0.02186
292	0.01892
293	0.01265
294	0.01305
295	0.02005
296	0.01127
297	0.01484
298	0.01433
299	0.01145
300	0.0138
301	0.01724
302	0.01602
303	0.01296
304	0.0138
305	0.01861
306	0.01839
307	0.0151
308	0.008169
309	0.01457
310	0.01697
311	0.01732
312	0.0133
313	0.009583
314	0.02035
315	0.01646
316	0.01669
317	0.02607
318	0.01356
319	0.01595
320	0.01208
321	0.01705
322	0.009915
323	0.02127
324	0.01326
325	0.01452
326	0.0115
327	0.01317
328	0.01398
329	0.01221
330	0.01356
331	0.01965
332	0.01125
333	0.01417
334	0.008031


==> figures/datFiles/stdAgentOrientationLowerNewSLAM_snr0001.dat <==
2	0.1406
3	0.2253
4	0.07015
5	0.06117
6	0.09719
7	0.06236
8	0.05841
9	0.07021
10	0.07789
11	0.1155
12	0.04343
13	0.0409
14	0.06628
15	0.04503
16	0.03742
17	0.0468
18	0.06871
19	0.06114
20	0.05206
21	0.06284
22	0.02692
23	0.07947
24	0.02932
25	0.08146
26	0.05115
27	0.06387
28	0.02856
29	0.0534
30	0.04793
31	0.05984
32	0.04409
33	0.06007
34	0.03804
35	0.07947
36	0.04001
37	0.06541
38	0.03865
39	0.05582
40	0.05472
41	0.06056
42	0.05204
43	0.07573
44	0.05517
45	0.05002
46	0.04241
47	0.07306
48	0.03486
49	0.07269
50	0.02916
51	0.0192
52	0.03772
53	0.03335
54	0.04922
55	0.0455
56	0.02797
57	0.05197
58	0.04032
59	0.05541
60	0.03952
61	0.04464
62	0.03752
63	0.05578
64	0.02506
65	0.04837
66	0.07651
67	0.05847
68	0.06853
69	0.05138
70	0.04889
71	0.05915
72	0.04445
73	0.0548
74	0.05342
75	0.06962
76	0.0371
77	0.06752
78	0.03566
79	0.1158
80	0.0507
81	0.04951
82	0.07116
83	0.03735
84	0.05466
85	0.07966
86	0.06433
87	0.06537
88	0.03067
89	0.03636
90	0.04362
91	0.05353
92	0.06723
93	0.06081
94	0.05045
95	0.08489
96	0.04458
97	0.08846
98	0.06547
99	0.06402
100	0.05359
101	0.06819
102	0.03228
103	0.05232
104	0.06047
105	0.04646
106	0.04908
107	0.03552
108	0.0707
109	0.04109
110	0.06648
111	0.03841
112	0.04593
113	0.03267
114	0.05105
115	0.02069
116	0.04343
117	0.03098
118	0.06129
119	0.02534
120	0.07513
121	0.07446
122	0.04925
123	0.06269
124	0.02693
125	0.04421
126	0.03385
127	0.06227
128	0.06015
129	0.05288
130	0.06681
131	0.04071
132	0.04556
133	0.03884
134	0.02823
135	0.03034
136	0.04706
137	0.03494
138	0.02584
139	0.04659
140	0.03271
141	0.04612
142	0.03337
143	0.07531
144	0.03919
145	0.02518
146	0.04161
147	0.05386
148	0.0317
149	0.0244
150	0.01797
151	0.0681
152	0.04237
153	0.05753
154	0.0528
155	0.0642
156	0.04375
157	0.04063
158	0.05617
159	0.07038
160	0.05353
161	0.04366
162	0.0326
163	0.03991
164	0.02874
165	0.03795
166	0.0376
167	0.02201
168	0.03131
169	0.05239
170	0.07266
171	0.02477
172	0.04087
173	0.03647
174	0.02891
175	0.04183
176	0.04659
177	0.04123
178	0.03174
179	0.04391
180	0.0344
181	0.02478
182	0.03594
183	0.05594
184	0.03247
185	0.03888
186	0.02679
187	0.01762
188	0.03448
189	0.02801
190	0.02842
191	0.05408
192	0.02487
193	0.03069
194	0.04003
195	0.02332
196	0.03624
197	0.0435
198	0.03623
199	0.0282
200	0.02412
201	0.01914
202	0.02162
203	0.02279
204	0.05832
205	0.039
206	0.04069
207	0.04097
208	0.02338
209	0.03092
210	0.03172
211	0.04107
212	0.04672
213	0.042
214	0.04811
215	0.04207
216	0.03084
217	0.04408
218	0.03964
219	0.02121
220	0.05604
221	0.03894
222	0.04809
223	0.0346
224	0.03312
225	0.04034
226	0.0304
227	0.04192
228	0.03364
229	0.02972
230	0.04124
231	0.03458
232	0.04892
233	0.05008
234	0.03684
235	0.0468
236	0.02583
237	0.03311
238	0.02862
239	0.03765
240	0.02166
241	0.04755
242	0.06143
243	0.04543
244	0.04344
245	0.04679
246	0.04629
247	0.05179
248	0.04996
249	0.04455
250	0.03028
251	0.02848
252	0.05009
253	0.02103
254	0.03513
255	0.06161
256	0.02156
257	0.04505
258	0.04696
259	0.04474
260	0.05196
261	0.05302
262	0.03334
263	0.0305
264	0.02108
265	0.07677
266	0.04468
267	0.04041
268	0.03051
269	0.03337
270	0.0245
271	0.02957
272	0.02446
273	0.04728
274	0.03499
275	0.04966
276	0.02469
277	0.04065
278	0.02964
279	0.0502
280	0.03312
281	0.04444
282	0.05863
283	0.03564
284	0.02577
285	0.04927
286	0.03205
287	0.03933
288	0.03567
289	0.03565
290	0.03711
291	0.04212
292	0.02786
293	0.04672
294	0.02982
295	0.04622
296	0.04247
297	0.02306
298	0.0172
299	0.03608
300	0.03394
301	0.03682
302	0.03642
303	0.04833
304	0.03223
305	0.04464
306	0.03305
307	0.03942


==> figures/datFiles/stdAgentOrientationLowerOldSLAM_snr0001.dat <==
2	0.2322
3	0.1946
4	0.08131
5	0.08733
6	0.1505
7	0.05015
8	0.02484
9	0.04751
10	0.09179
11	0.07028
12	0.04936
13	0.04562
14	0.0718
15	0.08354
16	0.06198
17	0.08332
18	0.04538
19	0.07629
20	0.06062
21	0.08019
22	0.1012
23	0.05538
24	0.08997
25	0.07479
26	0.04504
27	0.06765
28	0.03934
29	0.02751
30	0.03524
31	0.05696
32	0.03898
33	0.06259
34	0.05462
35	0.06009
36	0.02961
37	0.0651
38	0.04274
39	0.08119
40	0.06795
41	0.0793
42	0.05299
43	0.06813
44	0.05731
45	0.06435
46	0.02806
47	0.04984
48	0.05804
49	0.08216
50	0.1647
51	0.1526
52	0.1397
53	0.2242
54	0.1947
55	0.2041
56	0.1925
57	0.1489
58	0.155
59	0.1531
60	0.09965
61	0.1761
62	0.253
63	0.1492
64	0.1985
65	0.09779
66	0.1162
67	0.1683
68	0.1235
69	0.1696
70	0.09516
71	0.1433
72	0.1138
73	0.2255
74	0.2694
75	0.09546
76	0.2751
77	0.1358
78	0.09621
79	0.1858
80	0.1769
81	0.1324
82	0.1088
83	0.1116
84	0.1629
85	0.09766
86	0.1415
87	0.07503
88	0.1489
89	0.1704
90	0.1825
91	0.1065
92	0.166
93	0.1111
94	0.1234
95	0.1453
96	0.1802
97	0.1108
98	0.1467
99	0.09272
100	0.1122
101	0.08241
102	0.08251
103	0.07798
104	0.1228
105	0.1108
106	0.09025
107	0.1549
108	0.1222
109	0.08634
110	0.1117
111	0.16
112	0.09975
113	0.09911
114	0.07975
115	0.1211
116	0.1402
117	0.1275
118	0.1524
119	0.1095
120	0.1163
121	0.09006
122	0.1099
123	0.1491
124	0.07742
125	0.124
126	0.06635
127	0.08906
128	0.08061
129	0.07159
130	0.09783
131	0.09002
132	0.08249
133	0.03804
134	0.08332
135	0.07242
136	0.07386
137	0.05896
138	0.02731
139	0.05397
140	0.02674
141	0.0739
142	0.02493
143	0.05922
144	0.02497
145	0.04894
146	0.05195
147	0.02905
148	0.05851
149	0.0447
150	0.04476
151	0.05185
152	0.08745
153	0.04386
154	0.03462
155	0.05549
156	0.0838
157	0.04056
158	0.01661
159	0.05937
160	0.1507
161	0.09717
162	0.05737
163	0.06875
164	0.06237
165	0.1083
166	0.07579
167	0.1431
168	0.1262
169	0.1091
170	0.04569
171	0.04698
172	0.04455
173	0.08717
174	0.07421
175	0.05584
176	0.05243
177	0.0441
178	0.06469
179	0.0808
180	0.07261
181	0.04157
182	0.05133
183	0.05385
184	0.02588
185	0.04508
186	0.03247
187	0.05555
188	0.09215
189	0.02738
190	0.06079
191	0.05619
192	0.06746
193	0.1107
194	0.04183
195	0.06403
196	0.07925
197	0.05101
198	0.05319
199	0.07521
200	0.06665
201	0.07102
202	0.0384
203	0.03095
204	0.04307
205	0.1171
206	0.07256
207	0.07519
208	0.08162
209	0.04814
210	0.07514
211	0.07107
212	0.06276
213	0.1053
214	0.04617
215	0.05592
216	0.07915
217	0.06141
218	0.0555
219	0.05282
220	0.08961
221	0.07529
222	0.05266
223	0.125
224	0.09183
225	0.08435
226	0.08383
227	0.1104
228	0.07445
229	0.06708
230	0.07055
231	0.1084
232	0.09687
233	0.05151
234	0.08723
235	0.132
236	0.05502
237	0.09127
238	0.09103
239	0.1285
240	0.06893
241	0.1113
242	0.1041
243	0.084
244	0.1196
245	0.1007
246	0.1045
247	0.06228
248	0.07519
249	0.05059
250	0.03885
251	0.1136
252	0.06576
253	0.0909
254	0.06678
255	0.1024
256	0.05726
257	0.09079
258	0.07321
259	0.07404
260	0.0639
261	0.07307
262	0.07169
263	0.06693
264	0.09548
265	0.07603
266	0.1124
267	0.05029
268	0.08831
269	0.1071
270	0.08491
271	0.09487
272	0.09161
273	0.06881
274	0.0816
275	0.06511
276	0.09064
277	0.1395
278	0.3363
279	0.2303
280	0.159
281	0.1598
282	0.213
283	0.1912
284	0.1198
285	0.1284
286	0.1447
287	0.1531
288	0.07686
289	0.1219
290	0.1331
291	0.143
292	0.1105
293	0.1205
294	0.1886
295	0.2068
296	0.2267
297	0.1298
298	0.155
299	0.1193
300	0.1209
301	0.09422
302	0.1734
303	0.06822
304	0.1069
305	0.1343
306	0.103
307	0.07342


==> figures/datFiles/stdAgentOrientationUpperNewSLAM_snr0001.dat <==
2	2.093
3	2.3
4	1.341
5	1.811
6	1.084
7	0.8361
8	0.7793
9	0.8447
10	0.8705
11	0.7928
12	0.7997
13	0.8195
14	0.7126
15	0.7058
16	0.7148
17	0.6967
18	0.6667
19	0.7749
20	0.7764
21	0.6393
22	0.6366
23	0.6442
24	0.6935
25	0.7142
26	0.6844
27	0.5751
28	0.6159
29	0.5567
30	0.7287
31	0.672
32	0.6332
33	0.7697
34	0.6348
35	0.8745
36	0.6868
37	0.5538
38	0.5011
39	0.6804
40	0.5435
41	0.665
42	0.6153
43	0.6393
44	0.4646
45	0.6138
46	0.5984
47	0.6437
48	0.6622
49	0.5509
50	0.5664
51	0.6712
52	0.5331
53	0.5685
54	0.5245
55	0.6677
56	0.4686
57	0.4892
58	0.4534
59	0.4898
60	0.588
61	0.5634
62	0.5333
63	0.5498
64	0.5888
65	0.7317
66	0.6943
67	0.5753
68	0.5311
69	0.569
70	0.6729
71	0.5021
72	0.5189
73	0.6313
74	0.586
75	0.5743
76	0.631
77	0.6131
78	0.6487
79	0.8914
80	0.6768
81	0.6073
82	0.6239
83	0.8449
84	0.6642
85	0.6435
86	0.5552
87	0.6919
88	0.5421
89	0.6435
90	0.6665
91	0.6707
92	0.6524
93	0.5896
94	0.7067
95	0.6414
96	0.5528
97	0.7347
98	0.7134
99	0.6496
100	0.5503
101	0.7782
102	0.6509
103	0.6563
104	0.6215
105	0.6847
106	0.7713
107	0.6383
108	0.6411
109	0.6892
110	0.572
111	0.5938
112	0.5714
113	0.6776
114	0.6178
115	0.614
116	0.6597
117	0.5873
118	0.5099
119	0.544
120	0.5586
121	0.7001
122	0.6659
123	0.7611
124	0.6366
125	0.5932
126	0.7027
127	0.6311
128	0.4676
129	0.5433
130	0.4967
131	0.5409
132	0.5127
133	0.5326
134	0.4805
135	0.4614
136	0.5059
137	0.5126
138	0.5505
139	0.4205
140	0.4488
141	0.4803
142	0.5128
143	0.5203
144	0.5031
145	0.5701
146	0.5531
147	0.4841
148	0.5431
149	0.5392
150	0.341
151	0.466
152	0.5859
153	0.4587
154	0.5269
155	0.5762
156	0.4608
157	0.5322
158	0.5053
159	0.5193
160	0.5335
161	0.4288
162	0.5255
163	0.4312
164	0.6417
165	0.4515
166	0.4724
167	0.5746
168	0.5059
169	0.4745
170	0.5264
171	0.4059
172	0.5559
173	0.442
174	0.4323
175	0.3626
176	0.3742
177	0.4665
178	0.3999
179	0.4028
180	0.4221
181	0.4704
182	0.3748
183	0.3484
184	0.4945
185	0.4471
186	0.4031
187	0.3884
188	0.4611
189	0.4287
190	0.3169
191	0.3864
192	0.3564
193	0.4857
194	0.395
195	0.3147
196	0.4667
197	0.3639
198	0.5121
199	0.4178
200	0.4192
201	0.3991
202	0.388
203	0.5055
204	0.4372
205	0.5014
206	0.5631
207	0.4385
208	0.5077
209	0.4391
210	0.4317
211	0.4609
212	0.4162
213	0.6027
214	0.5084
215	0.4649
216	0.4612
217	0.4605
218	0.4216
219	0.4735
220	0.452
221	0.4868
222	0.4449
223	0.4458
224	0.4158
225	0.4954
226	0.4259
227	0.4621
228	0.4051
229	0.4501
230	0.4903
231	0.5779
232	0.4594
233	0.5029
234	0.3998
235	0.3988
236	0.4902
237	0.4017
238	0.3982
239	0.3337
240	0.4037
241	0.4933
242	0.5006
243	0.5304
244	0.4697
245	0.4279
246	0.4684
247	0.5134
248	0.5302
249	0.5795
250	0.5445
251	0.5134
252	0.5615
253	0.643
254	0.4948
255	0.4669
256	0.4611
257	0.535
258	0.5959
259	0.4653
260	0.4784
261	0.5008
262	0.5433
263	0.4669
264	0.525
265	0.669
266	0.533
267	0.5478
268	0.5559
269	0.4489
270	0.5193
271	0.5274
272	0.5927
273	0.6565
274	0.6529
275	0.575
276	0.6444
277	0.6665
278	0.5431
279	0.5282
280	0.5017
281	0.4434
282	0.5163
283	0.5463
284	0.4988
285	0.5944
286	0.6115
287	0.4737
288	0.3838
289	0.5006
290	0.4407
291	0.4982
292	0.482
293	0.4119
294	0.4404
295	0.4654
296	0.4591
297	0.4175
298	0.3696
299	0.5706
300	0.4618
301	0.4134
302	0.3856
303	0.4729
304	0.4439
305	0.4257
306	0.4165
307	0.4708


==> figures/datFiles/stdAgentOrientationUpperOldSLAM_snr0001.dat <==
2	1.859
3	2.058
4	1.539
5	1.468
6	1.255
7	0.86
8	0.9879
9	1.013
10	0.8805
11	0.823
12	0.927
13	0.7034
14	0.7361
15	0.8595
16	0.858
17	0.9016
18	0.8728
19	0.8692
20	0.9154
21	0.6922
22	0.8339
23	0.9316
24	0.825
25	0.6736
26	0.859
27	0.8229
28	0.7284
29	0.6018
30	0.718
31	0.6218
32	0.7226
33	0.7118
34	0.6417
35	0.8138
36	0.61
37	0.663
38	0.6585
39	0.5827
40	0.7455
41	0.6689
42	0.4913
43	0.6653
44	0.5667
45	0.7479
46	0.9245
47	0.821
48	1.029
49	1.425
50	1.65
51	1.56
52	1.549
53	1.794
54	1.715
55	1.612
56	1.489
57	1.591
58	1.249
59	1.446
60	1.714
61	1.634
62	1.347
63	1.376
64	1.415
65	1.303
66	1.407
67	1.409
68	1.322
69	1.254
70	1.419
71	1.254
72	1.328
73	1.548
74	1.262
75	1.421
76	1.294
77	1.349
78	1.27
79	1.249
80	1.3
81	1.251
82	1.103
83	1.109
84	1.17
85	1.127
86	1.235
87	1.271
88	1.095
89	1.204
90	1.315
91	1.393
92	1.258
93	1.121
94	1.11
95	1.377
96	1.172
97	1.232
98	1.449
99	1.343
100	1.151
101	1.235
102	1.212
103	1.244
104	1.11
105	1.228
106	1.129
107	1.214
108	1.239
109	1.247
110	1.076
111	1.148
112	1.133
113	1.196
114	0.9895
115	1.3
116	1.179
117	1.074
118	1.135
119	1.089
120	0.8848
121	1.028
122	0.8767
123	0.7958
124	0.8581
125	0.9177
126	0.9539
127	1.045
128	0.8906
129	0.8143
130	0.8634
131	0.8434
132	0.8351
133	0.8623
134	0.7343
135	0.789
136	0.8049
137	0.8641
138	0.5971
139	0.6362
140	0.7903
141	0.6982
142	0.6335
143	0.5658
144	0.6412
145	0.7564
146	0.7263
147	0.6664
148	0.5297
149	0.7181
150	0.6567
151	0.6932
152	0.9213
153	0.7955
154	0.679
155	0.8214
156	0.6612
157	0.6173
158	0.6344
159	1.129
160	0.802
161	0.9368
162	0.8537
163	0.8532
164	0.9071
165	1.08
166	0.7734
167	0.802
168	0.8996
169	1.134
170	0.8291
171	0.6446
172	0.835
173	0.9316
174	1.01
175	0.7285
176	0.6892
177	0.659
178	0.7566
179	0.7563
180	0.8176
181	0.9223
182	0.739
183	0.7934
184	0.7247
185	0.7574
186	0.6069
187	0.5704
188	0.7408
189	0.7752
190	0.6522
191	0.789
192	0.5989
193	0.6885
194	0.7699
195	0.7279
196	0.6947
197	0.7077
198	0.7781
199	0.5964
200	0.7542
201	0.6835
202	0.7516
203	0.7931
204	1.024
205	0.8047
206	0.7831
207	0.7983
208	0.8429
209	0.8295
210	0.8953
211	0.8032
212	0.744
213	0.7307
214	0.8941
215	0.7552
216	0.8247
217	1.059
218	0.5951
219	0.8515
220	0.9815
221	0.8513
222	0.7754
223	0.9766
224	0.8068
225	0.9051
226	1.092
227	0.8999
228	1.212
229	1.022
230	0.7621
231	1.222
232	1.101
233	1.206
234	1.024
235	1.018
236	1.313
237	1.183
238	1.16
239	0.884
240	1.018
241	0.9677
242	1.043
243	1.149
244	1.162
245	0.9843
246	1.051
247	0.9474
248	1.003
249	1.178
250	1.118
251	1.077
252	1.108
253	1.022
254	1.178
255	0.9919
256	0.9324
257	1.076
258	1.121
259	0.9338
260	1.11
261	1.063
262	1.181
263	1.009
264	1.014
265	1.039
266	1.274
267	0.974
268	1.161
269	0.9979
270	1.19
271	1.093
272	1.18
273	0.9561
274	1.142
275	1.06
276	0.9013
277	1.644
278	1.372
279	1.333
280	1.358
281	1.721
282	1.6
283	1.495
284	1.442
285	1.379
286	1.321
287	1.376
288	1.44
289	1.347
290	1.555
291	1.382
292	1.455
293	1.901
294	1.536
295	1.638
296	1.611
297	1.37
298	1.693
299	1.841
300	1.166
301	1.286
302	1.709
303	1.488
304	1.483
305	1.426
306	1.145
307	1.295


==> figures/datFiles/stdAgentPositionLowerNewSLAM_snr0001.dat <==
2	0.8728
3	0.9139
4	0.4461
5	0.5985
6	0.369
7	0.3126
8	0.3743
9	0.3498
10	0.387
11	0.3204
12	0.3324
13	0.2541
14	0.2728
15	0.3112
16	0.2498
17	0.294
18	0.296
19	0.253
20	0.285
21	0.3388
22	0.2107
23	0.2127
24	0.2776
25	0.227
26	0.2663
27	0.2956
28	0.2604
29	0.2596
30	0.1797
31	0.1791
32	0.1741
33	0.2045
34	0.2275
35	0.3121
36	0.1795
37	0.2087
38	0.2588
39	0.164
40	0.1861
41	0.1826
42	0.2018
43	0.1695
44	0.1777
45	0.1651
46	0.181
47	0.2043
48	0.2306
49	0.1389
50	0.1888
51	0.258
52	0.1765
53	0.1735
54	0.1948
55	0.1876
56	0.193
57	0.1866
58	0.227
59	0.2203
60	0.1739
61	0.1981
62	0.1503
63	0.1837
64	0.2898
65	0.2764
66	0.1944
67	0.2502
68	0.1801
69	0.1701
70	0.1412
71	0.133
72	0.1927
73	0.2402
74	0.1834
75	0.1826
76	0.1941
77	0.1973
78	0.2039
79	0.2971
80	0.2415
81	0.1894
82	0.2367
83	0.207
84	0.1791
85	0.2343
86	0.2235
87	0.2447
88	0.2791
89	0.2311
90	0.1858
91	0.236
92	0.2869
93	0.1858
94	0.1888
95	0.2252
96	0.2516
97	0.3413
98	0.2517
99	0.323
100	0.2148
101	0.257
102	0.249
103	0.2776
104	0.2763
105	0.2494
106	0.2827
107	0.2017
108	0.1903
109	0.2673
110	0.1733
111	0.3578
112	0.1587
113	0.2419
114	0.2356
115	0.2127
116	0.2076
117	0.1833
118	0.2361
119	0.2055
120	0.2851
121	0.2603
122	0.1858
123	0.2542
124	0.2017
125	0.1663
126	0.2244
127	0.3169
128	0.2596
129	0.1744
130	0.1391
131	0.1823
132	0.1886
133	0.1539
134	0.1516
135	0.09417
136	0.1788
137	0.1795
138	0.1379
139	0.1789
140	0.181
141	0.1802
142	0.1878
143	0.1284
144	0.144
145	0.1382
146	0.1378
147	0.1915
148	0.1333
149	0.1883
150	0.2115
151	0.1557
152	0.1351
153	0.1997
154	0.2132
155	0.2208
156	0.1712
157	0.1516
158	0.2205
159	0.1752
160	0.2079
161	0.1651
162	0.1839
163	0.1336
164	0.1529
165	0.225
166	0.2105
167	0.1808
168	0.1759
169	0.1798
170	0.2162
171	0.1533
172	0.2323
173	0.1488
174	0.1564
175	0.1597
176	0.1539
177	0.107
178	0.1231
179	0.1877
180	0.1777
181	0.1146
182	0.1265
183	0.1528
184	0.1463
185	0.2084
186	0.1669
187	0.2044
188	0.22
189	0.1487
190	0.1451
191	0.1939
192	0.1345
193	0.1844
194	0.1473
195	0.1921
196	0.1699
197	0.1485
198	0.1879
199	0.1535
200	0.1431
201	0.1155
202	0.1559
203	0.2061
204	0.1745
205	0.1945
206	0.1573
207	0.1297
208	0.242
209	0.1686
210	0.1878
211	0.1515
212	0.1816
213	0.2483
214	0.166
215	0.1647
216	0.1639
217	0.1621
218	0.1288
219	0.2105
220	0.186
221	0.2202
222	0.1701
223	0.1692
224	0.1207
225	0.1713
226	0.1918
227	0.1574
228	0.1205
229	0.1601
230	0.155
231	0.1343
232	0.1859
233	0.1964
234	0.1772
235	0.1995
236	0.2042
237	0.1492
238	0.1477
239	0.1864
240	0.1931
241	0.1307
242	0.1589
243	0.2165
244	0.1679
245	0.1919
246	0.1226
247	0.1597
248	0.1897
249	0.2102
250	0.1623
251	0.1517
252	0.1924
253	0.1838
254	0.1616
255	0.1543
256	0.1433
257	0.1543
258	0.2603
259	0.2367
260	0.1923
261	0.1901
262	0.163
263	0.1862
264	0.1597
265	0.3398
266	0.1395
267	0.2197
268	0.2079
269	0.1866
270	0.1605
271	0.1573
272	0.1825
273	0.1483
274	0.2172
275	0.2312
276	0.1541
277	0.2335
278	0.1868
279	0.1932
280	0.1684
281	0.195
282	0.1442
283	0.1905
284	0.1905
285	0.1567
286	0.1216
287	0.1967
288	0.2066
289	0.1737
290	0.3432
291	0.2462
292	0.1988
293	0.1696
294	0.1731
295	0.2122
296	0.2052
297	0.2153
298	0.2739
299	0.1693
300	0.117
301	0.2375
302	0.1855
303	0.163
304	0.16
305	0.2101
306	0.1395
307	0.2304


==> figures/datFiles/stdAgentPositionLowerOldSLAM_snr0001.dat <==
2	0.6465
3	1.756
4	1.305
5	0.8102
6	0.6063
7	0.566
8	0.3368
9	0.3998
10	0.5277
11	0.4918
12	0.5696
13	0.2456
14	0.4231
15	0.4866
16	0.2693
17	0.437
18	0.3854
19	0.489
20	0.476
21	0.4183
22	0.4345
23	0.3859
24	0.297
25	0.3541
26	0.3136
27	0.3158
28	0.3889
29	0.3543
30	0.3585
31	0.2244
32	0.3507
33	0.4135
34	0.2612
35	0.3306
36	0.2354
37	0.2262
38	0.2457
39	0.238
40	0.2306
41	0.2517
42	0.252
43	0.3355
44	0.241
45	0.251
46	0.3234
47	0.2605
48	0.4468
49	0.2614
50	0.4222
51	0.3822
52	0.3784
53	0.4499
54	0.5093
55	0.5099
56	0.6577
57	0.5886
58	0.3228
59	0.3542
60	0.302
61	0.4243
62	0.519
63	0.43
64	0.4832
65	0.4177
66	0.4371
67	0.4841
68	0.4374
69	0.4003
70	0.4015
71	0.4545
72	0.4088
73	0.4497
74	0.4973
75	0.4662
76	0.4075
77	0.3041
78	0.4753
79	0.3115
80	0.5468
81	0.3477
82	0.4177
83	0.3719
84	0.461
85	0.5307
86	0.4061
87	0.357
88	0.4035
89	0.3725
90	0.5388
91	0.36
92	0.4791
93	0.3045
94	0.493
95	0.3255
96	0.4319
97	0.5031
98	0.5389
99	0.5437
100	0.537
101	0.3918
102	0.4266
103	0.5589
104	0.5399
105	0.4031
106	0.3641
107	0.6166
108	0.5269
109	0.4418
110	0.4009
111	0.4671
112	0.5163
113	0.4307
114	0.3224
115	0.413
116	0.3119
117	0.4024
118	0.3151
119	0.3719
120	0.4033
121	0.3133
122	0.343
123	0.3755
124	0.3803
125	0.374
126	0.3427
127	0.4224
128	0.3905
129	0.3614
130	0.4368
131	0.263
132	0.2947
133	0.2333
134	0.3535
135	0.2352
136	0.2997
137	0.3274
138	0.3398
139	0.2671
140	0.3772
141	0.2697
142	0.2268
143	0.2669
144	0.2516
145	0.2667
146	0.2487
147	0.3154
148	0.2568
149	0.2589
150	0.2337
151	0.4095
152	0.3401
153	0.4413
154	0.3068
155	0.3227
156	0.2764
157	0.3796
158	0.3769
159	0.4678
160	0.3422
161	0.5253
162	0.3585
163	0.6267
164	0.5089
165	0.3967
166	0.3656
167	0.4238
168	0.4847
169	0.3877
170	0.4759
171	0.3284
172	0.5176
173	0.4995
174	0.3962
175	0.3521
176	0.3426
177	0.3239
178	0.3428
179	0.3019
180	0.4639
181	0.3981
182	0.3939
183	0.3358
184	0.3671
185	0.4694
186	0.4058
187	0.4262
188	0.4061
189	0.3745
190	0.4931
191	0.4203
192	0.4754
193	0.3626
194	0.471
195	0.3138
196	0.3848
197	0.4834
198	0.4567
199	0.4215
200	0.4223
201	0.4588
202	0.4422
203	0.5414
204	0.4931
205	0.4903
206	0.5435
207	0.4535
208	0.3474
209	0.4887
210	0.4451
211	0.4122
212	0.5405
213	0.4756
214	0.4146
215	0.4348
216	0.4695
217	0.4635
218	0.4664
219	0.656
220	0.5931
221	0.6611
222	0.4098
223	0.5459
224	0.6416
225	0.4676
226	0.4547
227	0.6206
228	0.5806
229	0.6906
230	0.593
231	0.4842
232	0.3875
233	0.7165
234	0.5008
235	0.5494
236	0.5512
237	0.549
238	0.5065
239	0.6122
240	0.5722
241	0.528
242	0.5919
243	0.5612
244	0.6784
245	0.5445
246	0.6468
247	0.7096
248	0.3987
249	0.5372
250	0.444
251	0.5216
252	0.4578
253	0.5525
254	0.5546
255	0.6048
256	0.8102
257	0.7064
258	0.7236
259	0.5623
260	0.5019
261	0.5427
262	0.6811
263	0.6238
264	0.4201
265	0.6444
266	0.6262
267	0.6543
268	0.7216
269	0.5332
270	0.703
271	0.6851
272	0.4935
273	0.6288
274	0.6575
275	0.6423
276	0.5552
277	0.3117
278	0.5676
279	0.5403
280	0.6898
281	0.6127
282	0.4168
283	0.45
284	0.4272
285	0.5233
286	0.5129
287	0.575
288	0.6557
289	0.5134
290	0.5035
291	0.4731
292	0.6901
293	0.5847
294	0.6405
295	0.6668
296	0.5744
297	0.5383
298	0.4581
299	0.555
300	0.6881
301	0.5354
302	0.4199
303	0.4947
304	0.6604
305	0.6515
306	0.597
307	0.5648


==> figures/datFiles/stdAgentPositionUpperNewSLAM_snr0001.dat <==
2	4.677
3	5.122
4	5.454
5	3.906
6	3.665
7	2.919
8	1.987
9	1.937
10	2.18
11	1.652
12	1.762
13	1.718
14	1.883
15	1.89
16	1.876
17	1.933
18	1.746
19	1.654
20	2.367
21	1.804
22	1.381
23	1.225
24	1.709
25	1.585
26	1.684
27	1.523
28	1.3
29	1.456
30	1.587
31	1.515
32	1.368
33	1.472
34	1.444
35	1.685
36	1.332
37	1.236
38	1.321
39	1.128
40	1.11
41	1.156
42	1.07
43	1.245
44	1.025
45	0.9829
46	1.141
47	1.439
48	1.089
49	1.201
50	1.282
51	1.24
52	1.12
53	1.123
54	1.234
55	1.066
56	1.232
57	1.477
58	1.38
59	1.376
60	1.117
61	1.351
62	1.223
63	1.314
64	1.322
65	1.302
66	1.442
67	1.496
68	1.282
69	1.131
70	1.349
71	1.198
72	1.337
73	1.304
74	1.29
75	1.011
76	1.554
77	1.175
78	1.329
79	1.676
80	1.617
81	1.664
82	1.515
83	1.557
84	1.758
85	1.373
86	1.833
87	1.531
88	1.612
89	1.464
90	1.785
91	1.528
92	1.772
93	1.32
94	1.497
95	1.718
96	1.574
97	1.763
98	1.594
99	1.547
100	1.385
101	1.936
102	1.561
103	1.728
104	1.527
105	1.458
106	1.865
107	1.536
108	1.307
109	1.793
110	2.028
111	1.558
112	1.214
113	1.498
114	1.573
115	1.273
116	1.461
117	1.36
118	1.241
119	1.502
120	1.277
121	1.464
122	1.327
123	1.87
124	1.361
125	1.118
126	1.558
127	1.228
128	1.215
129	1.125
130	0.9845
131	1.094
132	1.2
133	0.946
134	1.059
135	0.8308
136	0.9287
137	1.106
138	0.9168
139	0.9046
140	0.8547
141	1.214
142	0.89
143	1.084
144	0.993
145	1.01
146	1.011
147	1.075
148	0.8442
149	1.115
150	0.9755
151	1.155
152	0.9898
153	1.059
154	1.039
155	1.096
156	0.9777
157	1.183
158	1.054
159	1.528
160	1.227
161	1.344
162	1.065
163	1.362
164	1.651
165	1.541
166	1.423
167	1.436
168	1.35
169	1.033
170	0.95
171	0.9945
172	1.021
173	0.9209
174	1.146
175	0.9834
176	0.9433
177	1.104
178	0.9233
179	0.9819
180	0.8659
181	0.9834
182	0.8872
183	0.8153
184	0.8855
185	0.8709
186	0.8782
187	0.9604
188	1.07
189	0.7057
190	0.9399
191	0.8572
192	0.7916
193	0.7567
194	0.7775
195	0.7878
196	0.9941
197	0.9852
198	0.7203
199	0.7835
200	0.6574
201	0.8288
202	0.8578
203	0.903
204	0.8331
205	0.9739
206	0.9189
207	0.8065
208	1
209	0.8946
210	0.8007
211	0.8312
212	0.7148
213	1.053
214	0.8292
215	0.9273
216	0.9159
217	0.8066
218	0.7698
219	0.7947
220	0.7636
221	0.8921
222	0.8261
223	0.8185
224	0.7735
225	0.9607
226	0.8473
227	0.9274
228	0.8277
229	0.8928
230	0.8091
231	0.8243
232	0.7803
233	0.8435
234	0.6686
235	0.7324
236	0.8762
237	0.773
238	0.7573
239	0.7277
240	0.7442
241	0.7622
242	0.8055
243	0.7246
244	0.7141
245	0.8228
246	0.9109
247	0.7649
248	0.8419
249	0.7222
250	0.7835
251	0.8817
252	0.8352
253	0.8395
254	0.8082
255	0.8257
256	0.9256
257	0.9038
258	0.9416
259	0.8228
260	0.8497
261	0.9511
262	0.8999
263	0.9544
264	0.8203
265	1.144
266	0.8661
267	0.919
268	0.9151
269	0.9078
270	0.8206
271	0.9219
272	1.125
273	0.8374
274	0.9513
275	1.035
276	1.328
277	0.9476
278	1.005
279	0.7974
280	0.8772
281	0.9078
282	0.8934
283	0.7995
284	0.9282
285	0.7981
286	0.7551
287	0.7541
288	0.7689
289	0.885
290	1.548
291	1.79
292	1.357
293	1.674
294	1.795
295	1.615
296	1.504
297	1.24
298	1.582
299	1.222
300	1.466
301	1.07
302	1.24
303	1.206
304	1.378
305	1.211
306	1.426
307	1.34


==> figures/datFiles/stdAgentPositionUpperOldSLAM_snr0001.dat <==
2	4.199
3	6.335
4	7.882
5	6.691
6	4.981
7	4.03
8	3.286
9	3.175
10	2.812
11	2.5
12	2.598
13	2.453
14	2.079
15	2.598
16	2.349
17	2.568
18	2.488
19	2.297
20	2.686
21	2.053
22	2.105
23	2.239
24	1.786
25	1.986
26	2.315
27	1.943
28	2.11
29	2.077
30	1.83
31	1.8
32	1.987
33	1.926
34	1.755
35	2.175
36	1.918
37	1.347
38	1.734
39	1.51
40	1.446
41	1.663
42	1.387
43	1.858
44	1.473
45	1.455
46	1.825
47	1.797
48	2.043
49	2.263
50	2.47
51	2.981
52	2.716
53	2.494
54	2.848
55	3.053
56	2.64
57	3.038
58	2.659
59	2.673
60	2.978
61	2.783
62	2.648
63	2.937
64	2.86
65	2.245
66	2.547
67	2.325
68	2.528
69	2.598
70	2.494
71	2.581
72	2.932
73	2.778
74	2.755
75	2.269
76	2.578
77	2.813
78	2.558
79	2.992
80	3.299
81	3.241
82	3.051
83	2.256
84	2.429
85	2.779
86	2.436
87	2.584
88	2.959
89	3.163
90	2.928
91	3.194
92	3.304
93	3.028
94	2.298
95	2.798
96	3.013
97	3.353
98	3.555
99	3.579
100	3.267
101	3.061
102	3.117
103	3.303
104	3.139
105	3.024
106	2.213
107	2.575
108	2.984
109	3.26
110	2.72
111	3.323
112	2.987
113	2.708
114	1.931
115	3.103
116	2.46
117	2.161
118	2.719
119	2.375
120	2.262
121	2.311
122	1.91
123	2.264
124	1.9
125	1.904
126	2.095
127	2.45
128	2.195
129	2.023
130	1.827
131	1.912
132	1.68
133	1.742
134	1.671
135	1.725
136	1.713
137	1.867
138	1.375
139	1.53
140	1.371
141	1.857
142	1.654
143	1.705
144	1.828
145	1.484
146	1.433
147	1.519
148	1.723
149	1.638
150	1.883
151	2.11
152	2.242
153	1.636
154	2.024
155	1.811
156	1.853
157	1.972
158	1.93
159	2.779
160	2.75
161	2.505
162	2.568
163	2.954
164	2.793
165	2.569
166	2.886
167	2.595
168	2.801
169	2.709
170	2.458
171	2.417
172	1.998
173	2.41
174	2.315
175	2.096
176	1.942
177	2.487
178	2.718
179	2.194
180	1.908
181	2.219
182	1.854
183	2.447
184	2.37
185	2.213
186	2.279
187	2.755
188	2.124
189	2.251
190	2.019
191	2.564
192	2.539
193	2.245
194	2.074
195	2.191
196	2.176
197	2.06
198	2.332
199	2.345
200	1.818
201	1.921
202	2.195
203	2.364
204	2.146
205	2.512
206	2.565
207	2.466
208	2.711
209	2.526
210	2.526
211	2.441
212	1.926
213	2.013
214	2.525
215	2.415
216	2.275
217	2.521
218	2.055
219	2.323
220	2.251
221	2.603
222	2.517
223	2.486
224	2.727
225	2.492
226	2.569
227	2.813
228	2.291
229	2.559
230	3.057
231	3.058
232	3.17
233	3.113
234	2.658
235	2.604
236	2.59
237	2.43
238	2.713
239	2.408
240	2.406
241	2.987
242	2.571
243	2.848
244	2.695
245	2.881
246	2.805
247	2.879
248	2.885
249	2.843
250	2.553
251	3.109
252	3.056
253	2.61
254	3.283
255	3.198
256	3.028
257	3.188
258	3.521
259	2.823
260	2.803
261	3.16
262	2.563
263	2.943
264	2.745
265	3.008
266	3.39
267	3.305
268	3.042
269	2.864
270	2.896
271	2.943
272	2.951
273	2.837
274	2.819
275	3.106
276	3.175
277	2.961
278	2.416
279	3.033
280	3.012
281	2.666
282	2.903
283	2.506
284	2.665
285	2.638
286	2.228
287	2.678
288	3.265
289	2.645
290	2.874
291	3.271
292	3.961
293	4.59
294	4.83
295	4.502
296	4.282
297	3.803
298	3.382
299	3.371
300	3.273
301	3.059
302	3.317
303	3.186
304	3.506
305	3.685
306	3.977
307	3.741


==> figures/data/estAgentCurrent_step18.dat <==
1.476	6.833


==> figures/data/estAgentCurrent_step334.dat <==
1.958	0.7172


==> figures/data/estAgentTrack_step18.dat <==
2.069	6.841
1.998	6.834
1.97	6.82
1.943	6.793
1.92	6.792
1.874	6.801
1.841	6.803
1.827	6.788
1.788	6.802
1.745	6.81
1.732	6.81
1.703	6.799
1.669	6.792
1.64	6.805
1.608	6.808
1.581	6.789
1.544	6.791
1.511	6.804


==> figures/data/estAgentTrack_step28.dat <==
2.005	6.797
2.004	6.773
2.021	6.774
1.983	6.744
1.902	6.718
1.825	6.708
1.782	6.713
1.764	6.729
1.775	6.742
1.79	6.749
1.751	6.761
1.699	6.77
1.655	6.773
1.614	6.766
1.582	6.753
1.565	6.774
1.538	6.793
1.515	6.809
1.491	6.784
1.458	6.787
1.432	6.772
1.412	6.769
1.361	6.776
1.31	6.791
1.288	6.805
1.277	6.819
1.245	6.833
1.212	6.842


==> figures/data/estAgentTrack_step307.dat <==
2.069	6.841
1.998	6.834
1.97	6.82
1.943	6.793
1.92	6.792
1.874	6.801
1.841	6.803
1.827	6.788
1.788	6.802
1.745	6.81
1.732	6.81
1.703	6.799
1.669	6.792
1.64	6.805
1.608	6.808
1.581	6.789
1.544	6.791
1.511	6.804
1.486	6.802
1.465	6.789
1.438	6.787
1.422	6.79
1.389	6.779
1.372	6.776
1.345	6.782
1.33	6.771
1.302	6.757
1.307	6.733
1.29	6.719
1.276	6.697
1.271	6.663
1.249	6.648
1.231	6.635
1.223	6.636
1.217	6.6
1.215	6.573
1.223	6.527
1.211	6.507
1.218	6.475
1.229	6.443
1.222	6.419
1.218	6.379
1.233	6.338
1.222	6.301
1.221	6.289
1.223	6.268
1.225	6.24
1.226	6.195
1.218	6.168
1.223	6.14
1.224	6.106
1.225	6.069
1.229	6.055
1.221	6.013
1.226	6.002
1.22	5.96
1.222	5.934
1.229	5.905
1.221	5.878
1.229	5.833
1.223	5.81
1.215	5.784
1.219	5.731
1.219	5.72
1.227	5.682
1.226	5.65
1.227	5.632
1.219	5.601
1.22	5.575
1.217	5.539
1.215	5.49
1.231	5.483
1.214	5.439
1.217	5.419
1.222	5.383
1.214	5.332
1.217	5.299
1.209	5.282
1.206	5.249
1.21	5.202
1.213	5.177
1.215	5.149
1.204	5.11
1.209	5.094
1.214	5.087
1.22	5.059
1.22	5.032
1.223	5.002
1.229	4.961
1.206	4.924
1.211	4.886
1.203	4.848
1.24	4.847
1.226	4.805
1.218	4.777
1.217	4.76
1.223	4.748
1.22	4.738
1.218	4.707
1.18	4.674
1.16	4.648
1.162	4.623
1.145	4.602
1.128	4.58
1.115	4.56
1.083	4.56
1.05	4.547
1.059	4.54
1.02	4.525
1.017	4.517
0.99	4.529
0.9802	4.536
0.971	4.527
0.9334	4.523
0.9015	4.521
0.8775	4.524
0.8498	4.528
0.8213	4.524
0.7944	4.526
0.7535	4.535
0.7171	4.516
0.6923	4.511
0.664	4.503
0.6284	4.506
0.5964	4.532
0.5663	4.524
0.5361	4.516
0.512	4.513
0.4845	4.51
0.4391	4.511
0.4258	4.527
0.3934	4.52
0.3559	4.506
0.3256	4.517
0.3024	4.513
0.2713	4.518
0.2503	4.514
0.2492	4.514
0.1956	4.497
0.1943	4.491
0.1608	4.481
0.1423	4.472
0.1418	4.453
0.1175	4.429
0.1044	4.425
0.07111	4.405
0.04326	4.377
0.04993	4.371
0.02944	4.345
0.03501	4.322
0.02613	4.296
0.01629	4.273
0.02804	4.253
0.02025	4.233
-0.001896	4.195
0.01136	4.162
0.004146	4.135
0.03343	4.119
0.03151	4.079
0.002255	4.037
0.00964	4.012
0.0157	3.985
0.01211	3.96
0.002197	3.928
0.01111	3.898
0.0191	3.871
0.01521	3.84
0.01329	3.805
0.02485	3.779
0.02343	3.75
0.01727	3.719
0.01971	3.691
0.01747	3.665
0.01529	3.628
0.02284	3.604
0.02488	3.577
0.01788	3.542
0.02969	3.514
0.0195	3.481
0.01571	3.445
0.01363	3.419
0.02695	3.397
0.027	3.367
0.02416	3.33
0.01694	3.299
0.01489	3.273
0.01279	3.234
0.02299	3.214
0.03873	3.182
0.0268	3.156
0.02208	3.117
0.02911	3.091
0.01506	3.059
0.02792	3.034
0.0182	3.008
0.03159	2.974
0.0217	2.947
0.02574	2.915
0.02126	2.878
0.01675	2.849
0.003399	2.818
0.01538	2.796
0.042	2.759
0.01468	2.73
0.01205	2.707
0.02694	2.666
0.03004	2.649
0.01767	2.614
0.03703	2.584
0.0444	2.551
0.0183	2.519
0.01586	2.48
0.00766	2.456
0.01302	2.427
0.03262	2.403
0.01461	2.369
0.01627	2.339
0.01981	2.314
0.01635	2.275
0.01473	2.247
0.01981	2.22
0.02187	2.187
0.02974	2.169
0.02259	2.131
0.02176	2.102
0.02069	2.071
0.02203	2.037
0.023	2.017
0.02312	1.984
0.03256	1.953
0.04364	1.927
0.05776	1.898
0.07283	1.874
0.08922	1.855
0.1139	1.832
0.1369	1.808
0.1541	1.79
0.177	1.777
0.2099	1.764
0.23	1.745
0.254	1.736
0.2776	1.718
0.3049	1.712
0.3397	1.692
0.3609	1.67
0.3882	1.658
0.4051	1.632
0.4319	1.622
0.4553	1.604
0.4921	1.591
0.5122	1.573
0.5402	1.563
0.5635	1.548
0.5931	1.53
0.6143	1.519
0.6362	1.498
0.6718	1.488
0.6912	1.469
0.7218	1.451
0.7416	1.438
0.7685	1.426
0.7983	1.413
0.8185	1.39
0.8441	1.37
0.8782	1.366
0.9075	1.344
0.9294	1.33
0.954	1.323
0.9779	1.295
1.003	1.283
1.032	1.275
1.059	1.261
1.089	1.245
1.112	1.23
1.131	1.209
1.152	1.18
1.186	1.166
1.21	1.163
1.242	1.145
1.256	1.135
1.287	1.119
1.31	1.099
1.337	1.087
1.359	1.073
1.395	1.047
1.419	1.037
1.438	1.02
1.467	1.011
1.495	0.9945
1.522	0.9667
1.551	0.9651
1.569	0.9591
1.596	0.9294
1.621	0.906
1.645	0.9105
1.673	0.8805
1.702	0.8816
1.729	0.8467
1.75	0.8459
1.78	0.8128
1.795	0.8166
1.827	0.7981
1.853	0.7713
1.877	0.7622
1.905	0.7416
1.924	0.735
1.953	0.7127


==> figures/data/estAgentTrack_step334.dat <==
2.005	6.797
2.004	6.773
2.027	6.798
2.015	6.824
1.964	6.853
1.888	6.859
1.792	6.86
1.714	6.873
1.662	6.889
1.635	6.898
1.639	6.9
1.669	6.869
1.697	6.83
1.687	6.801
1.649	6.785
1.6	6.803
1.529	6.807
1.476	6.833
1.441	6.855
1.427	6.853
1.424	6.838
1.404	6.824
1.365	6.81
1.321	6.818
1.282	6.812
1.27	6.821
1.239	6.81
1.215	6.8
1.224	6.779
1.222	6.755
1.237	6.723
1.216	6.693
1.226	6.662
1.223	6.64
1.234	6.6
1.218	6.574
1.213	6.554
1.214	6.502
1.206	6.473
1.206	6.418
1.225	6.407
1.234	6.394
1.233	6.373
1.217	6.315
1.21	6.3
1.22	6.275
1.21	6.236
1.224	6.215
1.221	6.203
1.212	6.155
1.219	6.129
1.213	6.09
1.214	6.034
1.196	6.003
1.197	5.976
1.219	5.983
1.236	5.958
1.238	5.914
1.233	5.876
1.222	5.849
1.216	5.821
1.22	5.797
1.227	5.762
1.228	5.735
1.225	5.69
1.215	5.654
1.216	5.648
1.227	5.609
1.248	5.583
1.208	5.536
1.194	5.504
1.2	5.468
1.219	5.448
1.234	5.416
1.219	5.375
1.214	5.347
1.215	5.339
1.203	5.306
1.202	5.264
1.206	5.232
1.209	5.205
1.215	5.199
1.218	5.176
1.219	5.141
1.219	5.102
1.223	5.071
1.22	5.037
1.217	5.012
1.213	4.981
1.217	4.947
1.219	4.919
1.218	4.878
1.216	4.85
1.196	4.81
1.219	4.784
1.26	4.767
1.274	4.751
1.249	4.735
1.217	4.701
1.202	4.644
1.198	4.603
1.213	4.572
1.212	4.526
1.199	4.475
1.176	4.431
1.142	4.428
1.124	4.45
1.104	4.48
1.066	4.51
1.038	4.512
1.017	4.515
0.9813	4.476
0.916	4.459
0.8513	4.461
0.8271	4.482
0.8224	4.499
0.8395	4.511
0.8261	4.523
0.8143	4.542
0.7713	4.543
0.7504	4.538
0.7011	4.522
0.6425	4.512
0.6063	4.513
0.5947	4.528
0.5647	4.507
0.5414	4.515
0.5062	4.516
0.4695	4.518
0.452	4.531
0.432	4.526
0.4029	4.506
0.3674	4.505
0.3298	4.513
0.291	4.514
0.2657	4.517
0.2424	4.521
0.2157	4.528
0.1796	4.514
0.1668	4.531
0.145	4.527
0.09987	4.516
0.05392	4.518
0.008997	4.541
-0.02892	4.551
-0.03118	4.531
-0.007434	4.476
0.02762	4.421
0.06125	4.388
0.04484	4.347
0.006863	4.316
-0.01688	4.299
-0.01435	4.264
0.01503	4.226
0.04636	4.203
0.04355	4.171
0.0266	4.144
0.01411	4.107
0.007473	4.071
0.02347	4.045
0.04852	4.031
0.02013	3.993
0.04712	3.964
0.02632	3.925
0.02993	3.898
0.02267	3.873
0.01697	3.842
0.02196	3.804
0.0218	3.777
0.01542	3.745
0.02237	3.712
0.03481	3.678
0.02513	3.659
0.02484	3.645
0.01438	3.606
0.01532	3.569
0.0369	3.538
0.01853	3.515
0.02821	3.492
0.04101	3.453
0.03905	3.431
0.0257	3.396
0.02387	3.355
0.01585	3.323
0.01479	3.293
0.01954	3.269
0.02557	3.233
0.02381	3.21
0.004492	3.214
-0.01791	3.232
-0.04887	3.238
-0.1071	3.228
-0.1432	3.22
-0.158	3.24
-0.1891	3.243
-0.2302	3.237
-0.2652	3.219
-0.2903	3.216
-0.3176	3.215
-0.3438	3.224
-0.3716	3.23
-0.3933	3.227
-0.4444	3.22
-0.4768	3.212
-0.4975	3.198
-0.4887	3.176
-0.4778	3.143
-0.476	3.107
-0.4917	3.075
-0.4833	3.05
-0.4887	3.008
-0.488	2.984
-0.4735	2.956
-0.4789	2.916
-0.4894	2.899
-0.4738	2.876
-0.4753	2.856
-0.4827	2.802
-0.4888	2.772
-0.4686	2.76
-0.4793	2.725
-0.4843	2.686
-0.4596	2.651
-0.4773	2.632
-0.4651	2.607
-0.4741	2.568
-0.4884	2.535
-0.4971	2.511
-0.4888	2.483
-0.477	2.446
-0.4732	2.415
-0.4736	2.385
-0.4855	2.365
-0.4773	2.337
-0.4666	2.294
-0.4769	2.268
-0.4778	2.236
-0.4775	2.204
-0.4772	2.178
-0.4689	2.156
-0.4521	2.145
-0.4238	2.136
-0.3917	2.121
-0.3619	2.106
-0.334	2.099
-0.3183	2.064
-0.2931	2.058
-0.2583	2.044
-0.2345	2.019
-0.2173	2.012
-0.1878	1.998
-0.1584	1.972
-0.1321	1.959
-0.1036	1.947
-0.07455	1.931
-0.04709	1.921
-0.01565	1.897
0.006118	1.886
0.03516	1.867
0.05963	1.862
0.0823	1.85
0.1046	1.819
0.126	1.803
0.145	1.789
0.1656	1.778
0.206	1.769
0.2234	1.745
0.2441	1.73
0.2813	1.715
0.3066	1.706
0.3427	1.696
0.3594	1.674
0.3832	1.666
0.4101	1.643
0.4397	1.638
0.4789	1.616
0.511	1.607
0.5298	1.578
0.5441	1.575
0.5621	1.548
0.5992	1.542
0.627	1.52
0.6418	1.497
0.6588	1.485
0.69	1.466
0.7248	1.454
0.7479	1.444
0.7714	1.425
0.789	1.405
0.8271	1.392
0.8566	1.38
0.8712	1.371
0.8955	1.34
0.9004	1.323
0.9147	1.3
0.9655	1.296
1.011	1.285
1.053	1.279
1.076	1.251
1.084	1.241
1.116	1.235
1.154	1.213
1.163	1.181
1.162	1.167
1.188	1.163
1.23	1.142
1.265	1.134
1.299	1.127
1.314	1.113
1.342	1.09
1.37	1.068
1.394	1.05
1.42	1.033
1.445	1.017
1.466	1.001
1.489	0.9884
1.506	0.9778
1.544	0.9638
1.583	0.9289
1.594	0.9064
1.625	0.869
1.636	0.8437
1.663	0.8396
1.703	0.8456
1.74	0.8498
1.765	0.8367
1.775	0.8234
1.8	0.8145
1.827	0.7878
1.858	0.7865
1.895	0.7632
1.913	0.7401
1.928	0.729
1.958	0.7172


==> figures/data/estPaths_PA1_step18_1.dat <==
A	B	C
-0.5	6	29.9101957960848
0.822719879979928	7.50663638712321	29.9101957960848
1.51093214356262	6.80438256286723	29.9101957960848


==> figures/data/estPaths_PA1_step18_10.dat <==
A	B	C
-0.5	6	29.8977962449217
1.51093214356262	6.80438256286723	29.8977962449217


==> figures/data/estPaths_PA1_step18_2.dat <==
A	B	C
-0.5	6	21.7959728155918
4.94428577801561	6.51784958916186	21.7959728155918
1.51093214356262	6.80438256286723	21.7959728155918


==> figures/data/estPaths_PA1_step18_3.dat <==
A	B	C
-0.5	6	29.3111446458141
-1.32096003419687	6.18560367732918	29.3111446458141
1.51093214356262	6.80438256286723	29.3111446458141


==> figures/data/estPaths_PA1_step18_4.dat <==
A	B	C
-0.5	6	18.5921347244995
4.93919485748166	7.39733659431933	18.5921347244995
4.1224950407228	7.59709848218544	18.5921347244995
1.51093214356262	6.80438256286723	18.5921347244995


==> figures/data/estPaths_PA1_step18_5.dat <==
A	B	C
-0.5	6	24.9841954401325
-1.31974234665764	6.51626698071002	24.9841954401325
0.253597759955681	7.49103411823649	24.9841954401325
1.51093214356262	6.80438256286723	24.9841954401325


==> figures/data/estPaths_PA1_step18_6.dat <==
A	B	C
-0.5	6	18.1801529657802
-0.202224778548639	7.47853791476776	18.1801529657802
0.842759037769501	3.44591517634645	18.1801529657802
1.51093214356262	6.80438256286723	18.1801529657802


==> figures/data/estPaths_PA1_step18_7.dat <==
A	B	C
-0.5	6	17.0639346942602
-1.32138007327827	6.07154197781169	17.0639346942602
4.94397934902425	6.57078703222552	17.0639346942602
1.51093214356262	6.80438256286723	17.0639346942602


==> figures/data/estPaths_PA1_step18_8.dat <==
A	B	C
-0.5	6	14.3169287587721
4.9452652643768	6.34863745539472	14.3169287587721
-1.31915061217185	6.67695260283602	14.3169287587721
1.51093214356262	6.80438256286723	14.3169287587721


==> figures/data/estPaths_PA1_step18_9.dat <==
A	B	C
-0.5	6	17.7276943303912
3.56510269028392	3.52375171008711	17.7276943303912
4.95605796200691	4.48413431633272	17.7276943303912
1.51093214356262	6.80438256286723	17.7276943303912


==> figures/data/estPaths_PA1_step28_1.dat <==
A	B	C
-0.5	6	19.8573580160604
4.92142943366034	6.50563161508414	19.8573580160604
1.21169184966213	6.84238439540311	19.8573580160604


==> figures/data/estPaths_PA1_step28_10.dat <==
A	B	C
-0.5	6	13.8228310780019
-1.34210196731602	2.90512330525564	13.8228310780019
-0.377801728476977	-0.977982793545777	13.8228310780019
1.21169184966213	6.84238439540311	13.8228310780019


==> figures/data/estPaths_PA1_step28_11.dat <==
A	B	C
-0.5	6	29.7727004933698
1.21169184966213	6.84238439540311	29.7727004933698


==> figures/data/estPaths_PA1_step28_2.dat <==
A	B	C
-0.5	6	30.0000000000009
0.6837630435061	7.56387140090109	30.0000000000009
1.21169184966213	6.84238439540311	30.0000000000009


==> figures/data/estPaths_PA1_step28_3.dat <==
A	B	C
-0.5	6	30.0000000000009
-1.30523183704883	6.21832760500521	30.0000000000009
1.21169184966213	6.84238439540311	30.0000000000009


==> figures/data/estPaths_PA1_step28_4.dat <==
A	B	C
-0.5	6	18.8970376203409
4.92036699995838	7.35932852321847	18.8970376203409
4.21128245451203	7.53527915223781	18.8970376203409
1.21169184966213	6.84238439540311	18.8970376203409


==> figures/data/estPaths_PA1_step28_5.dat <==
A	B	C
-0.5	6	16.9652222953076
3.4557553799905	3.53259244877967	16.9652222953076
4.92395742673945	4.47431439364056	16.9652222953076
1.21169184966213	6.84238439540311	16.9652222953076


==> figures/data/estPaths_PA1_step28_6.dat <==
A	B	C
-0.5	6	17.2007354881093
-1.3067635356431	6.0806869096325	17.2007354881093
4.92135695348628	6.56387157902957	17.2007354881093
1.21169184966213	6.84238439540311	17.2007354881093


==> figures/data/estPaths_PA1_step28_7.dat <==
A	B	C
-0.5	6	14.757941052512
4.92162000653835	6.35250067013012	14.757941052512
-1.29941062988746	6.74142986846402	14.757941052512
1.21169184966213	6.84238439540311	14.757941052512


==> figures/data/estPaths_PA1_step28_8.dat <==
A	B	C
-0.5	6	19.4702318079337
-0.17027227760489	7.5707937696887	19.4702318079337
0.612733678205188	3.5146624693936	19.4702318079337
1.21169184966213	6.84238439540311	19.4702318079337


==> figures/data/estPaths_PA1_step28_9.dat <==
A	B	C
-0.5	6	25.8204664516703
-1.30133426607533	6.56856908271072	25.8204664516703
0.175822681856916	7.56798850287396	25.8204664516703
1.21169184966213	6.84238439540311	25.8204664516703


==> figures/data/estPaths_PA1_step334_1.dat <==
A	B	C
-0.5	6	24.5421859020599
-1.29047224798461	4.97684805378327	24.5421859020599
1.95767421519316	0.717231023805498	24.5421859020599


==> figures/data/estPaths_PA1_step334_2.dat <==
A	B	C
-0.5	6	21.6415574511966
1.45163061188829	-1.01709687472838	21.6415574511966
1.95767421519316	0.717231023805498	21.6415574511966


==> figures/data/estPaths_PA1_step334_3.dat <==
A	B	C
-0.5	6	16.1343308333512
1.05305882507003	7.53932319959277	16.1343308333512
4.94241907723203	3.71112665324586	16.1343308333512
1.95767421519316	0.717231023805498	16.1343308333512


==> figures/data/estPaths_PA1_step334_4.dat <==
A	B	C
-0.5	6	14.4624913248788
0.635621303340795	-1.01194368304369	14.4624913248788
1.42206042189087	3.48343576381604	14.4624913248788
1.95767421519316	0.717231023805498	14.4624913248788


==> figures/data/estPaths_PA1_step334_5.dat <==
A	B	C
-0.5	6	18.6310598995093
-1.29273387791128	4.29765268834531	18.6310598995093
1.13834840220556	-1.01511846190761	18.6310598995093
1.95767421519316	0.717231023805498	18.6310598995093


==> figures/data/estPaths_PA2_step18_1.dat <==
A	B	C
4.2	1.3	24.2678871174718
4.93239017423111	2.28142415489153	24.2678871174718
1.47570322978103	6.83255366027474	24.2678871174718


==> figures/data/estPaths_PA2_step18_2.dat <==
A	B	C
4.2	1.3	13.8194393481002
2.89448544227865	7.57002173834291	13.8194393481002
2.15410943303755	3.51315075224302	13.8194393481002
1.47570322978103	6.83255366027474	13.8194393481002


==> figures/data/estPaths_PA2_step18_3.dat <==
A	B	C
4.2	1.3	19.744275450812
4.9313336295563	2.53193383387157	19.744275450812
1.89025092267766	7.55758387851503	19.744275450812
1.47570322978103	6.83255366027474	19.744275450812


==> figures/data/estPaths_PA2_step18_4.dat <==
A	B	C
4.2	1.3	14.1771435647081
-1.31448707100052	3.29940279492089	14.1771435647081
4.91840817480752	5.5965950800823	14.1771435647081
1.47570322978103	6.83255366027474	14.1771435647081


==> figures/data/estPaths_PA2_step18_5.dat <==
A	B	C
4.2	1.3	15.9200120566002
2.18102255731795	-1.00988556744751	15.9200120566002
-1.31456880851242	3.33035849717204	15.9200120566002
1.47570322978103	6.83255366027474	15.9200120566002


==> figures/data/estPaths_PA2_step28_1.dat <==
A	B	C
4.2	1.3	23.8194652333427
4.92677435839123	2.21082648175688	23.8194652333427
1.21169184966213	6.84238439540311	23.8194652333427


==> figures/data/estPaths_PA2_step28_2.dat <==
A	B	C
4.2	1.3	19.8860370231189
4.92647734962277	2.44948181324985	19.8860370231189
1.68145811862825	7.55578460041772	19.8860370231189
1.21169184966213	6.84238439540311	19.8860370231189


==> figures/data/estPaths_PA2_step28_3.dat <==
A	B	C
4.2	1.3	13.4432110689013
-1.33690419400373	3.37220288329345	13.4432110689013
4.92260962947341	5.55730936706213	13.4432110689013
1.21169184966213	6.84238439540311	13.4432110689013


==> figures/data/estPaths_PA2_step28_4.dat <==
A	B	C
4.2	1.3	15.0735789103506
2.90385234458201	7.54587650478429	15.0735789103506
2.00085915651704	3.52341690879721	15.0735789103506
1.21169184966213	6.84238439540311	15.0735789103506


==> figures/data/estPaths_PA2_step28_5.dat <==
A	B	C
4.2	1.3	15.7651076461312
2.55017385019872	-0.915183811575762	15.7651076461312
-1.33152900964516	3.85522487968273	15.7651076461312
1.21169184966213	6.84238439540311	15.7651076461312


==> figures/data/estPaths_PA2_step307_1.dat <==
A	B	C
4.2	1.3	29.4347800933227
4.95174000212321	1.18647514722543	29.4347800933227
1.9530191440152	0.712681439204237	29.4347800933227


==> figures/data/estPaths_PA2_step307_10.dat <==
A	B	C
4.2	1.3	29.9067422935894
1.9530191440152	0.712681439204237	29.9067422935894


==> figures/data/estPaths_PA2_step307_2.dat <==
A	B	C
4.2	1.3	21.6586502332618
-1.30381550941955	0.935838777584809	21.6586502332618
1.9530191440152	0.712681439204237	21.6586502332618


==> figures/data/estPaths_PA2_step307_3.dat <==
A	B	C
4.2	1.3	26.0328729947257
3.1904642264647	3.493480040047	26.0328729947257
1.9530191440152	0.712681439204237	26.0328729947257


==> figures/data/estPaths_PA2_step307_4.dat <==
A	B	C
4.2	1.3	27.5669368241563
2.94141912401061	-0.970048340026179	27.5669368241563
1.9530191440152	0.712681439204237	27.5669368241563


==> figures/data/estPaths_PA2_step307_5.dat <==
A	B	C
4.2	1.3	14.2278395289678
-1.30362563352923	1.0968103296113	14.2278395289678
4.95288524555075	0.851043400518758	14.2278395289678
1.9530191440152	0.712681439204237	14.2278395289678


==> figures/data/estPaths_PA2_step307_6.dat <==
A	B	C
4.2	1.3	17.4895881672399
4.95148100932424	1.26233186454123	17.4895881672399
-1.30385077067001	0.905945260277913	17.4895881672399
1.9530191440152	0.712681439204237	17.4895881672399


==> figures/data/estPaths_PA2_step307_7.dat <==
A	B	C
4.2	1.3	22.5574427994245
4.95407997226802	0.501118432628222	22.5574427994245
3.59181665228909	-0.961966644792504	22.5574427994245
1.9530191440152	0.712681439204237	22.5574427994245


==> figures/data/estPaths_PA2_step307_8.dat <==
A	B	C
4.2	1.3	18.7825609769097
-0.66654498108305	-1.01488010067045	18.7825609769097
-1.30578055090807	-0.730069293633467	18.7825609769097
1.9530191440152	0.712681439204237	18.7825609769097


==> figures/data/estPaths_PA2_step307_9.dat <==
A	B	C
4.2	1.3	18.2214042362998
3.70093658661272	-0.96061074472404	18.2214042362998
2.6018032745379	3.48976391879661	18.2214042362998
1.9530191440152	0.712681439204237	18.2214042362998


==> figures/data/estPaths_PA2_step334_1.dat <==
A	B	C
4.2	1.3	26.253710462681
3.18319673067356	3.49934777366413	26.253710462681
1.95767421519316	0.717231023805498	26.253710462681


==> figures/data/estPaths_PA2_step334_10.dat <==
A	B	C
4.2	1.3	29.9267818782937
1.95767421519316	0.717231023805498	29.9267818782937


==> figures/data/estPaths_PA2_step334_2.dat <==
A	B	C
4.2	1.3	29.3828601800632
4.95434518928546	1.18861608744836	29.3828601800632
1.95767421519316	0.717231023805498	29.3828601800632


==> figures/data/estPaths_PA2_step334_3.dat <==
A	B	C
4.2	1.3	22.2207392621357
-1.30388880022651	0.947691914934242	22.2207392621357
1.95767421519316	0.717231023805498	22.2207392621357


==> figures/data/estPaths_PA2_step334_4.dat <==
A	B	C
4.2	1.3	27.5518654683669
2.90190007092442	-1.02625549147279	27.5518654683669
1.95767421519316	0.717231023805498	27.5518654683669


==> figures/data/estPaths_PA2_step334_5.dat <==
A	B	C
4.2	1.3	17.8854137606345
3.62100044584796	-1.03079669220874	17.8854137606345
2.55754353335218	3.49369494611886	17.8854137606345
1.95767421519316	0.717231023805498	17.8854137606345


==> figures/data/estPaths_PA2_step334_6.dat <==
A	B	C
4.2	1.3	14.4455702147854
-1.30332725468473	1.11633096810598	14.4455702147854
4.95587192154697	0.865694565032366	14.4455702147854
1.95767421519316	0.717231023805498	14.4455702147854


==> figures/data/estPaths_PA2_step334_7.dat <==
A	B	C
4.2	1.3	17.8493187781521
4.95398191296505	1.26545322870979	17.8493187781521
-1.30398302876679	0.919393921924556	17.8493187781521
1.95767421519316	0.717231023805498	17.8493187781521


==> figures/data/estPaths_PA2_step334_8.dat <==
A	B	C
4.2	1.3	23.1847134529229
4.95760615532778	0.498884072555528	23.1847134529229
3.53864500553807	-1.03027660822716	23.1847134529229
1.95767421519316	0.717231023805498	23.1847134529229


==> figures/data/estPaths_PA2_step334_9.dat <==
A	B	C
4.2	1.3	18.3801376220019
-0.8627041008716	-1.00248158753439	18.3801376220019
-1.30968289449438	-0.792346067072863	18.3801376220019
1.95767421519316	0.717231023805498	18.3801376220019


==> figures/data/estWalls_step18_0001.dat <==
4.957	7.596
4.553	7.591
4.149	7.586
3.745	7.581
3.341	7.576
2.937	7.571
2.533	7.566
2.129	7.561
1.725	7.556
1.321	7.551
0.9167	7.546
0.5127	7.541
0.1087	7.536
-0.2953	7.531
-0.6993	7.526
-1.103	7.521
-1.507	7.516


==> figures/data/estWalls_step18_0002.dat <==
5.013	3.543
4.609	3.539
4.205	3.535
3.801	3.531
3.397	3.526
2.993	3.522
2.589	3.518
2.185	3.514
1.781	3.509
1.377	3.505
0.9732	3.501
0.5692	3.496
0.1652	3.492
-0.2388	3.488
-0.6428	3.484
-1.047	3.479
-1.451	3.475


==> figures/data/estWalls_step18_0003.dat <==
4.946	-0.9892
4.944	-0.5852
4.943	-0.1812
4.941	0.2229
4.939	0.6269
4.938	1.031
4.936	1.435
4.934	1.839
4.933	2.243
4.931	2.647
4.929	3.051
4.927	3.455
4.926	3.859
4.924	4.263
4.922	4.667
4.921	5.071
4.919	5.475
4.917	5.879
4.916	6.283
4.914	6.687
4.912	7.091
4.91	7.496
4.909	7.9


==> figures/data/estWalls_step18_0004.dat <==
-1.327	7.875
-1.326	7.471
-1.325	7.067
-1.323	6.663
-1.322	6.259
-1.321	5.855
-1.32	5.451
-1.319	5.047
-1.318	4.643
-1.317	4.239
-1.316	3.835
-1.315	3.431
-1.314	3.027
-1.313	2.623
-1.312	2.219
-1.311	1.815
-1.31	1.411
-1.308	1.007
-1.307	0.6026
-1.306	0.1986
-1.305	-0.2055
-1.304	-0.6095
-1.303	-1.014


==> figures/data/estWalls_step18_0005.dat <==
-1.433	-0.9369
-1.029	-0.9451
-0.6253	-0.9533
-0.2214	-0.9615
0.1825	-0.9697
0.5864	-0.9779
0.9904	-0.9861
1.394	-0.9943
1.798	-1.002
2.202	-1.011
2.606	-1.019
3.01	-1.027
3.414	-1.035
3.818	-1.043
4.222	-1.052
4.626	-1.06
5.03	-1.068


==> figures/data/estWalls_step28_0001.dat <==
4.931	-1.004
4.93	-0.5999
4.93	-0.1959
4.929	0.2082
4.929	0.6122
4.928	1.016
4.928	1.42
4.927	1.824
4.927	2.228
4.926	2.632
4.926	3.036
4.925	3.44
4.925	3.844
4.924	4.249
4.924	4.653
4.923	5.057
4.923	5.461
4.922	5.865
4.922	6.269
4.921	6.673
4.921	7.077
4.92	7.481
4.92	7.885


==> figures/data/estWalls_step28_0002.dat <==
5.112	7.528
4.708	7.531
4.304	7.535
3.9	7.538
3.496	7.541
3.092	7.544
2.688	7.548
2.283	7.551
1.879	7.554
1.475	7.557
1.071	7.561
0.6674	7.564
0.2634	7.567
-0.1407	7.571
-0.5447	7.574
-0.9487	7.577
-1.353	7.58


==> figures/data/estWalls_step28_0003.dat <==
5.028	3.543
4.624	3.54
4.22	3.537
3.816	3.535
3.412	3.532
3.008	3.53
2.604	3.527
2.2	3.525
1.796	3.522
1.392	3.52
0.9879	3.517
0.5839	3.514
0.1799	3.512
-0.2242	3.509
-0.6282	3.507
-1.032	3.504
-1.436	3.502


==> figures/data/estWalls_step28_0004.dat <==
-1.287	7.893
-1.291	7.489
-1.296	7.085
-1.3	6.681
-1.305	6.277
-1.309	5.873
-1.314	5.469
-1.318	5.065
-1.323	4.661
-1.327	4.257
-1.332	3.853
-1.336	3.449
-1.341	3.045
-1.345	2.641
-1.35	2.237
-1.354	1.833
-1.359	1.429
-1.363	1.025
-1.368	0.6213
-1.372	0.2173
-1.377	-0.1867
-1.381	-0.5907
-1.385	-0.9947


==> figures/data/estWalls_step28_0005.dat <==
-1.393	-0.9997
-0.989	-0.991
-0.5851	-0.9824
-0.1812	-0.9738
0.2227	-0.9651
0.6267	-0.9565
1.031	-0.9478
1.434	-0.9392
1.838	-0.9305
2.242	-0.9219
2.646	-0.9132
3.05	-0.9046
3.454	-0.896
3.858	-0.8873
4.262	-0.8787
4.666	-0.87
5.07	-0.8614


==> figures/data/estWalls_step334_0001.dat <==
5.037	7.546
4.633	7.546
4.229	7.545
3.825	7.544
3.421	7.543
3.017	7.543
2.613	7.542
2.209	7.541
1.805	7.541
1.401	7.54
0.997	7.539
0.5929	7.539
0.1889	7.538
-0.2151	7.537
-0.6192	7.536
-1.023	7.536
-1.427	7.535


==> figures/data/estWalls_step334_0002.dat <==
5.019	3.516
4.615	3.512
4.211	3.509
3.807	3.505
3.403	3.501
2.999	3.498
2.595	3.494
2.191	3.49
1.787	3.487
1.383	3.483
0.9787	3.479
0.5747	3.476
0.1707	3.472
-0.2334	3.468
-0.6374	3.465
-1.041	3.461
-1.445	3.458


==> figures/data/estWalls_step334_0003.dat <==
4.965	-0.9866
4.963	-0.5826
4.961	-0.1786
4.959	0.2255
4.957	0.6295
4.955	1.034
4.953	1.438
4.951	1.842
4.949	2.246
4.947	2.65
4.946	3.054
4.944	3.458
4.942	3.862
4.94	4.266
4.938	4.67
4.936	5.074
4.934	5.478
4.932	5.882
4.93	6.286
4.928	6.69
4.926	7.094
4.925	7.498
4.923	7.902


==> figures/data/estWalls_step334_0004.dat <==
-1.281	7.883
-1.282	7.479
-1.284	7.075
-1.285	6.671
-1.286	6.267
-1.288	5.863
-1.289	5.459
-1.29	5.055
-1.292	4.651
-1.293	4.247
-1.294	3.843
-1.296	3.439
-1.297	3.035
-1.298	2.631
-1.3	2.227
-1.301	1.822
-1.302	1.418
-1.304	1.014
-1.305	0.6104
-1.306	0.2064
-1.308	-0.1977
-1.309	-0.6017
-1.31	-1.006


==> figures/data/estWalls_step334_0005.dat <==
-1.42	-0.999
-1.016	-1.002
-0.6124	-1.004
-0.2084	-1.007
0.1957	-1.009
0.5997	-1.012
1.004	-1.014
1.408	-1.017
1.812	-1.019
2.216	-1.022
2.62	-1.024
3.024	-1.027
3.428	-1.03
3.832	-1.032
4.236	-1.035
4.64	-1.037
5.044	-1.04


==> figures/data/trueAgentTrack.dat <==
2.02	6.82
1.99	6.82
1.96	6.82
1.93	6.82
1.9	6.82
1.87	6.82
1.84	6.82
1.81	6.82
1.78	6.82
1.75	6.82
1.72	6.82
1.69	6.82
1.66	6.82
1.63	6.82
1.6	6.82
1.57	6.82
1.54	6.82
1.51	6.82
1.48	6.82
1.45	6.82
1.428	6.815
1.407	6.808
1.386	6.799
1.366	6.789
1.347	6.778
1.329	6.765
1.312	6.751
1.295	6.735
1.281	6.719
1.267	6.701
1.255	6.682
1.244	6.663
1.234	6.642
1.226	6.621
1.22	6.6
1.22	6.57
1.22	6.54
1.22	6.51
1.22	6.48
1.22	6.45
1.22	6.42
1.22	6.39
1.22	6.36
1.22	6.33
1.22	6.3
1.22	6.27
1.22	6.24
1.22	6.21
1.22	6.18
1.22	6.15
1.22	6.12
1.22	6.09
1.22	6.06
1.22	6.03
1.22	6
1.22	5.97
1.22	5.94
1.22	5.91
1.22	5.88
1.22	5.85
1.22	5.82
1.22	5.79
1.22	5.76
1.22	5.73
1.22	5.7
1.22	5.67
1.22	5.64
1.22	5.61
1.22	5.58
1.22	5.55
1.22	5.52
1.22	5.49
1.22	5.46
1.22	5.43
1.22	5.4
1.22	5.37
1.22	5.34
1.22	5.31
1.22	5.28
1.22	5.25
1.22	5.22
1.22	5.19
1.22	5.16
1.22	5.13
1.22	5.1
1.22	5.07
1.22	5.04
1.22	5.01
1.22	4.98
1.22	4.95
1.22	4.92
1.22	4.89
1.22	4.86
1.22	4.83
1.22	4.806
1.218	4.783
1.214	4.76
1.208	4.737
1.201	4.714
1.192	4.693
1.181	4.672
1.169	4.652
1.155	4.633
1.139	4.615
1.122	4.598
1.104	4.583
1.085	4.569
1.065	4.557
1.044	4.547
1.022	4.538
0.9998	4.531
0.9768	4.525
0.9535	4.522
0.93	4.52
0.9	4.52
0.87	4.52
0.84	4.52
0.81	4.52
0.78	4.52
0.75	4.52
0.72	4.52
0.69	4.52
0.66	4.52
0.63	4.52
0.6	4.52
0.57	4.52
0.54	4.52
0.51	4.52
0.48	4.52
0.45	4.52
0.42	4.52
0.39	4.52
0.36	4.52
0.33	4.52
0.3064	4.52
0.2829	4.518
0.2597	4.514
0.2368	4.508
0.2144	4.501
0.1927	4.492
0.1717	4.481
0.1517	4.469
0.1327	4.455
0.1149	4.439
0.09832	4.422
0.08312	4.404
0.06938	4.385
0.05719	4.365
0.04662	4.344
0.03773	4.322
0.03059	4.3
0.02524	4.277
0.0217	4.254
0.02	4.23
0.02	4.2
0.02	4.17
0.02	4.14
0.02	4.11
0.02	4.08
0.02	4.05
0.02	4.02
0.02	3.99
0.02	3.96
0.02	3.93
0.02	3.9
0.02	3.87
0.02	3.84
0.02	3.81
0.02	3.78
0.02	3.75
0.02	3.72
0.02	3.69
0.02	3.66
0.02	3.63
0.02	3.6
0.02	3.57
0.02	3.54
0.02	3.51
0.02	3.48
0.02	3.45
0.02	3.42
0.02	3.39
0.02	3.36
0.02	3.33
0.02	3.3
0.02	3.27
0.02	3.24
0.02	3.21
0.02	3.18
0.02	3.15
0.02	3.12
0.02	3.09
0.02	3.06
0.02	3.03
0.02	3
0.02	2.97
0.02	2.94
0.02	2.91
0.02	2.88
0.02	2.85
0.02	2.82
0.02	2.79
0.02	2.76
0.02	2.73
0.02	2.7
0.02	2.67
0.02	2.64
0.02	2.61
0.02	2.58
0.02	2.55
0.02	2.52
0.02	2.49
0.02	2.46
0.02	2.43
0.02	2.4
0.02	2.37
0.02	2.34
0.02	2.31
0.02	2.28
0.02	2.25
0.02	2.22
0.02	2.19
0.02	2.16
0.02	2.13
0.02	2.1
0.02	2.07
0.02	2.04
0.02196	2.011
0.02675	1.982
0.0343	1.954
0.04455	1.927
0.05741	1.9
0.07275	1.876
0.09042	1.852
0.1103	1.831
0.1321	1.812
0.1557	1.795
0.1808	1.78
0.2066	1.764
0.2323	1.749
0.258	1.734
0.2837	1.718
0.3095	1.703
0.3352	1.687
0.3609	1.672
0.3866	1.656
0.4124	1.641
0.4381	1.625
0.4638	1.61
0.4895	1.595
0.5153	1.579
0.541	1.564
0.5667	1.548
0.5924	1.533
0.6182	1.517
0.6439	1.502
0.6696	1.487
0.6953	1.471
0.7211	1.456
0.7468	1.44
0.7725	1.425
0.7982	1.409
0.824	1.394
0.8497	1.379
0.8754	1.363
0.9011	1.348
0.9269	1.332
0.9526	1.317
0.9783	1.301
1.004	1.286
1.03	1.27
1.055	1.255
1.081	1.24
1.107	1.224
1.133	1.209
1.158	1.193
1.184	1.178
1.21	1.162
1.236	1.147
1.261	1.132
1.287	1.116
1.313	1.101
1.338	1.085
1.364	1.07
1.39	1.054
1.416	1.039
1.441	1.024
1.467	1.008
1.493	0.9926
1.519	0.9772
1.544	0.9618
1.57	0.9463
1.596	0.9309
1.621	0.9155
1.647	0.9
1.673	0.8846
1.699	0.8692
1.724	0.8537
1.75	0.8383
1.776	0.8229
1.802	0.8074
1.827	0.792
1.853	0.7766
1.879	0.7611
1.904	0.7457
1.93	0.7303
1.956	0.7148


==> figures/data/truePaths_PA1_step18_1.dat <==
-0.5	6
1.51	6.82


==> figures/data/truePaths_PA1_step18_10.dat <==
-0.5	6
-0.1512	7.547
0.7614	3.5
1.51	6.82


==> figures/data/truePaths_PA1_step18_2.dat <==
1.51	6.82
4.952	6.503
-0.5	6


==> figures/data/truePaths_PA1_step18_3.dat <==
1.51	6.82
0.8674	7.547
-0.5	6


==> figures/data/truePaths_PA1_step18_4.dat <==
1.51	6.82
-1.305	6.182
-0.5	6


==> figures/data/truePaths_PA1_step18_5.dat <==
-0.5	6
4.952	7.394
4.353	7.547
1.51	6.82


==> figures/data/truePaths_PA1_step18_6.dat <==
-0.5	6
-1.305	6.063
4.952	6.551
1.51	6.82


==> figures/data/truePaths_PA1_step18_7.dat <==
-0.5	6
4.952	6.308
-1.305	6.661
1.51	6.82


==> figures/data/truePaths_PA1_step18_8.dat <==
-0.5	6
3.32	3.5
4.952	4.568
1.51	6.82


==> figures/data/truePaths_PA1_step18_9.dat <==
-0.5	6
-1.305	6.506
0.3527	7.547
1.51	6.82


==> figures/data/truePaths_PA1_step28_1.dat <==
-0.5	6
1.22	6.81


==> figures/data/truePaths_PA1_step28_10.dat <==
-0.5	6
-1.305	6.552
0.1455	7.547
1.22	6.81


==> figures/data/truePaths_PA1_step28_11.dat <==
-0.5	6
-0.2012	7.547
0.5806	3.5
1.22	6.81


==> figures/data/truePaths_PA1_step28_12.dat <==
-0.5	6
-0.2012	7.547
0.5806	3.5
1.22	6.81


==> figures/data/truePaths_PA1_step28_2.dat <==
1.22	6.81
4.952	6.481
-0.5	6


==> figures/data/truePaths_PA1_step28_3.dat <==
1.22	6.81
0.665	7.547
-0.5	6


==> figures/data/truePaths_PA1_step28_4.dat <==
1.22	6.81
-1.305	6.196
-0.5	6


==> figures/data/truePaths_PA1_step28_5.dat <==
-0.5	6
-1.305	2.42
-0.5361	-1
1.22	6.81


==> figures/data/truePaths_PA1_step28_6.dat <==
-0.5	6
4.952	7.356
4.183	7.547
1.22	6.81


==> figures/data/truePaths_PA1_step28_7.dat <==
-0.5	6
-1.305	6.06
4.952	6.53
1.22	6.81


==> figures/data/truePaths_PA1_step28_8.dat <==
-0.5	6
4.952	6.31
-1.305	6.666
1.22	6.81


==> figures/data/truePaths_PA1_step28_9.dat <==
-0.5	6
3.452	3.5
4.952	4.449
1.22	6.81


==> figures/data/truePaths_PA1_step334_1.dat <==
1.956	0.7148
1.473	-1
-0.5	6


==> figures/data/truePaths_PA1_step334_2.dat <==
1.956	0.7148
-1.305	4.954
-0.5	6


==> figures/data/truePaths_PA1_step334_3.dat <==
-0.5	6
-1.305	4.275
1.156	-1
1.956	0.7148


==> figures/data/truePaths_PA1_step334_4.dat <==
-0.5	6
0.7034	-1
1.477	3.5
1.956	0.7148


==> figures/data/truePaths_PA1_step334_5.dat <==
-0.5	6
1.06	7.547
4.952	3.687
1.956	0.7148


==> figures/data/truePaths_PA2_step18_1.dat <==
1.51	6.82
4.952	2.29
4.2	1.3


==> figures/data/truePaths_PA2_step18_2.dat <==
4.2	1.3
2.309	-1
-1.305	3.396
1.51	6.82


==> figures/data/truePaths_PA2_step18_3.dat <==
4.2	1.3
4.952	2.55
1.947	7.547
1.51	6.82


==> figures/data/truePaths_PA2_step18_4.dat <==
4.2	1.3
-1.305	3.299
4.952	5.57
1.51	6.82


==> figures/data/truePaths_PA2_step18_5.dat <==
4.2	1.3
2.966	7.547
2.166	3.5
1.51	6.82


==> figures/data/truePaths_PA2_step28_1.dat <==
1.22	6.81
4.952	2.224
4.2	1.3


==> figures/data/truePaths_PA2_step28_2.dat <==
4.2	1.3
2.373	-1
-1.305	3.631
1.22	6.81


==> figures/data/truePaths_PA2_step28_3.dat <==
4.2	1.3
4.952	2.471
1.693	7.547
1.22	6.81


==> figures/data/truePaths_PA2_step28_4.dat <==
4.2	1.3
-1.305	3.258
4.952	5.483
1.22	6.81


==> figures/data/truePaths_PA2_step28_5.dat <==
4.2	1.3
2.832	7.547
1.945	3.5
1.22	6.81


==> figures/data/truePaths_PA2_step334_1.dat <==
4.2	1.3
1.956	0.7148


==> figures/data/truePaths_PA2_step334_10.dat <==
4.2	1.3
4.952	1.257
-1.305	0.9006
1.956	0.7148


==> figures/data/truePaths_PA2_step334_2.dat <==
1.956	0.7148
2.914	-1
4.2	1.3


==> figures/data/truePaths_PA2_step334_3.dat <==
1.956	0.7148
4.952	1.183
4.2	1.3


==> figures/data/truePaths_PA2_step334_4.dat <==
1.956	0.7148
-1.305	0.9325
4.2	1.3


==> figures/data/truePaths_PA2_step334_5.dat <==
1.956	0.7148
3.21	3.5
4.2	1.3


==> figures/data/truePaths_PA2_step334_6.dat <==
4.2	1.3
4.952	0.4945
3.557	-1
1.956	0.7148


==> figures/data/truePaths_PA2_step334_7.dat <==
4.2	1.3
-0.8218	-1
-1.305	-0.7787
1.956	0.7148


==> figures/data/truePaths_PA2_step334_8.dat <==
4.2	1.3
3.662	-1
2.608	3.5
1.956	0.7148


==> figures/data/truePaths_PA2_step334_9.dat <==
4.2	1.3
-1.305	1.082
4.952	0.8336
1.956	0.7148


==> figures/data/trueWalls0001.dat <==
-1.305	-1
4.952	-1


==> figures/data/trueWalls0002.dat <==
4.952	-1
4.952	7.547


==> figures/data/trueWalls0003.dat <==
4.952	7.547
-1.305	7.547


==> figures/data/trueWalls0004.dat <==
-1.305	7.547
-1.305	-1


==> figures/data/trueWalls0005.dat <==
0.5	3.5
3.5	3.5

